Constraint Qualifications and Gradient Flows for Block Vanishing Constraint Problems

Mathematical Programs with Blocks of Vanishing Constraints (MP-BVCs) are a challenging class of optimization problems due to the loss of standard constraint qualifications. Based on existing theory for classical MPVCs, i.e., MPBVC with block size one, we extend the constraint qualification theory for MPBVCs and show that the known LICQ-type condition for MPBVCs implies the Guignard Constraint Qualification (GCQ). A novel piecewise gradient flow approach converges under GCQ. It directly computes strongly stationary points and is an extension of the piecewise gradient flow approach for classic MPVC problems. Numerical experiments on several truss topology design instances with two and even three applied load forces demonstrate the robustness and effectiveness of the method.

==> Data/academic_bvc_active.csv <==
index,srcx,srcy,tgtx,tgty
0,0.4,5.0,0.4155365658291458,4.813054167710311
1,0.4155365658291458,4.813054167710311,0.42350842286432167,4.722456253581372
2,0.42350842286432167,4.722456253581372,0.43148027989949755,4.635206041086859
3,0.43148027989949755,4.635206041086859,0.4394521369346734,4.551121343841159
4,0.4394521369346734,4.551121343841159,0.4474239939698493,4.470032959686947
5,0.4474239939698493,4.470032959686947,0.45539585100502517,4.391783534228841
6,0.45539585100502517,4.391783534228841,0.46336770804020105,4.316226541678824
7,0.46336770804020105,4.316226541678824,0.47133956507537694,4.243225369124612
8,0.47133956507537694,4.243225369124612,0.47931142211055283,4.172652492180129
9,0.47931142211055283,4.172652492180129,0.48728327914572866,4.104388731553157
10,0.48728327914572866,4.104388731553157,0.49525513618090455,4.038322581412763
11,0.49525513618090455,4.038322581412763,0.5032269932160804,3.974349601594644
12,0.5032269932160804,3.974349601594644,0.5111988502512563,3.9123718666757403
13,0.5111988502512563,3.9123718666757403,0.5191707072864322,3.852297465805554
14,0.5191707072864322,3.852297465805554,0.5271425643216081,3.7940400479210896
15,0.5271425643216081,3.7940400479210896,0.535114421356784,3.7375184076127024
16,0.535114421356784,3.7375184076127024,0.5430862783919599,3.6826561074639166
17,0.5430862783919599,3.6826561074639166,0.5510581354271358,3.62938113317166
18,0.5510581354271358,3.62938113317166,0.5590299924623117,3.577625578174743
19,0.5590299924623117,3.577625578174743,0.5670018494974874,3.527325354886453
20,0.5670018494974874,3.527325354886453,0.5749737065326633,3.4784199299492373
21,0.5749737065326633,3.4784199299492373,0.5829455635678392,3.4308520812119596
22,0.5829455635678392,3.4308520812119596,0.5909174206030151,3.3845676743783497
23,0.5909174206030151,3.3845676743783497,0.598889277638191,3.339515457493742
24,0.598889277638191,3.339515457493742,0.6068611346733669,3.295646871629813
25,0.6068611346733669,3.295646871629813,0.6148329917085428,3.2529158762971617
26,0.6148329917085428,3.2529158762971617,0.6228048487437187,3.211278788266131
27,0.6228048487437187,3.211278788266131,0.6307767057788946,3.1706941326096745
28,0.6307767057788946,3.1706941326096745,0.6387485628140704,3.131122504900521
29,0.6387485628140704,3.131122504900521,0.6467204198492463,3.092526443600172
30,0.6467204198492463,3.092526443600172,0.6546922768844222,3.054870311771029
31,0.6546922768844222,3.054870311771029,0.6626641339195981,3.0181201873265446
32,0.6626641339195981,3.0181201873265446,0.6706359909547739,2.982243761108961
33,0.6706359909547739,2.982243761108961,0.6786078479899498,2.9472102421509576
34,0.6786078479899498,2.9472102421509576,0.6865797050251257,2.912990269537328
35,0.6865797050251257,2.912990269537328,0.6945515620603016,2.8795558303364066
36,0.6945515620603016,2.8795558303364066,0.7025234190954774,2.8468801831191155
37,0.7025234190954774,2.8468801831191155,0.7104952761306533,2.814937786626774
38,0.7104952761306533,2.814937786626774,0.7184671331658292,2.7837042331877697
39,0.7184671331658292,2.7837042331877697,0.7264389902010051,2.7531561865182947
40,0.7264389902010051,2.7531561865182947,0.734410847236181,2.7232713235740307
41,0.734410847236181,2.7232713235740307,0.7423827042713569,2.6940282801482898
42,0.7423827042713569,2.6940282801482898,0.7503545613065328,2.6654065999379797
43,0.7503545613065328,2.6654065999379797,0.7583264183417087,2.63738668682222
44,0.7583264183417087,2.63738668682222,0.7662982753768844,2.609949760119649
45,0.7662982753768844,2.609949760119649,0.7742701324120603,2.583077812609742
46,0.7742701324120603,2.583077812609742,0.7822419894472362,2.5567535711209786
47,0.7822419894472362,2.5567535711209786,0.7902138464824121,2.5309604595045707
48,0.7902138464824121,2.5309604595045707,0.798185703517588,2.5056825638269906
49,0.798185703517588,2.5056825638269906,0.8061575605527639,2.4809045996277024
50,0.8061575605527639,2.4809045996277024,0.8141294175879398,2.456611881100545
51,0.8141294175879398,2.456611881100545,0.8221012746231157,2.432790292068189
52,0.8221012746231157,2.432790292068189,0.8300731316582916,2.409426258629127
53,0.8300731316582916,2.409426258629127,0.8380449886934674,2.386506723365829
54,0.8380449886934674,2.386506723365829,0.8460168457286433,2.3640191210110872
55,0.8460168457286433,2.3640191210110872,0.8539887027638192,2.341951355477268
56,0.8539887027638192,2.341951355477268,0.8619605597989951,2.320291778160233
57,0.8619605597989951,2.320291778160233,0.8699324168341709,2.299029167436171
58,0.8699324168341709,2.299029167436171,0.8779042738693468,2.278152709275508
59,0.8779042738693468,2.278152709275508,0.8858761309045227,2.257651978903532
60,0.8858761309045227,2.257651978903532,0.8938479879396986,2.2375169234423846
61,0.8938479879396986,2.2375169234423846,0.9018198449748744,2.2177378454736956
62,0.9018198449748744,2.2177378454736956,0.9097917020100503,2.1983053874653895
63,0.9097917020100503,2.1983053874653895,0.9177635590452262,2.1792105170101252
64,0.9177635590452262,2.1792105170101252,0.9257354160804021,2.1604445128264333
65,0.9257354160804021,2.1604445128264333,0.933707273115578,2.1419989514769817
66,0.933707273115578,2.1419989514769817,0.9416791301507539,2.123865694761462
67,0.9416791301507539,2.123865694761462,0.9496509871859298,2.1060368777444602
68,0.9496509871859298,2.1060368777444602,0.9576228442211057,2.0885048973813114
69,0.9576228442211057,2.0885048973813114,0.9655947012562816,2.071262401707374
70,0.9655947012562816,2.071262401707374,0.9735665582914573,2.054302279558434
71,0.9735665582914573,2.054302279558434,0.9815384153266332,2.037617650792044
72,0.9815384153266332,2.037617650792044,0.9895102723618091,2.021201856981542
73,0.9895102723618091,2.021201856981542,0.997482129396985,2.0050484525563124
74,0.997482129396985,2.0050484525563124,1.0054539864321608,1.9891511963635171
75,1.0054539864321608,1.9891511963635171,1.0134258434673367,1.9735040436280933
76,1.0134258434673367,1.9735040436280933,1.0213977005025126,1.9581011382892575
77,1.0213977005025126,1.9581011382892575,1.0293695575376884,1.9429368056931038
78,1.0293695575376884,1.9429368056931038,1.0373414145728643,1.928005545622142
79,1.0373414145728643,1.928005545622142,1.0453132716080402,1.9133020256437894
80,1.0453132716080402,1.9133020256437894,1.053285128643216,1.8988210747609149
81,1.053285128643216,1.8988210747609149,1.061256985678392,1.8845576773485557
82,1.061256985678392,1.8845576773485557,1.0692288427135679,1.8705069673618722
83,1.0692288427135679,1.8705069673618722,1.0772006997487438,1.8566642228012835
84,1.0772006997487438,1.8566642228012835,1.0851725567839197,1.8430248604215684
85,1.0851725567839197,1.8430248604215684,1.0931444138190956,1.8295844306724691
86,1.0931444138190956,1.8295844306724691,1.1011162708542714,1.8163386128590706
87,1.1011162708542714,1.8163386128590706,1.1090881278894473,1.8032832105108945
88,1.1090881278894473,1.8032832105108945,1.1170599849246232,1.7904141469492847
89,1.1170599849246232,1.7904141469492847,1.1250318419597989,1.7777274610432463
90,1.1250318419597989,1.7777274610432463,1.1330036989949748,1.7652193031444556
91,1.1330036989949748,1.7652193031444556,1.1409755560301507,1.752885931192683
92,1.1409755560301507,1.752885931192683,1.1489474130653266,1.7407237069833452
93,1.1489474130653266,1.7407237069833452,1.1569192701005024,1.728729092589372
94,1.1569192701005024,1.728729092589372,1.1648911271356783,1.7168986469299925
95,1.1648911271356783,1.7168986469299925,1.1728629841708542,1.705229022479453
96,1.1728629841708542,1.705229022479453,1.18083484120603,1.6937169621090502
97,1.18083484120603,1.6937169621090502,1.188806698241206,1.6823592960562246
98,1.188806698241206,1.6823592960562246,1.1967785552763819,1.6711529390147901
99,1.1967785552763819,1.6711529390147901,1.2047504123115578,1.6600948873406856
100,1.2047504123115578,1.6600948873406856,1.2127222693467337,1.6491822163679366
101,1.2127222693467337,1.6491822163679366,1.2206941263819096,1.6384120778297862
102,1.2206941263819096,1.6384120778297862,1.2286659834170854,1.6277816973802195
103,1.2286659834170854,1.6277816973802195,1.2366378404522613,1.6172883722113525
104,1.2366378404522613,1.6172883722113525,1.2446096974874372,1.606929468762385
105,1.2446096974874372,1.606929468762385,1.252581554522613,1.5967024205160396
106,1.252581554522613,1.5967024205160396,1.260553411557789,1.586604725878616
107,1.260553411557789,1.586604725878616,1.2685252685929649,1.5766339461399765
108,1.2685252685929649,1.5766339461399765,1.2764971256281408,1.566787703509976
109,1.2764971256281408,1.566787703509976,1.2844689826633167,1.5570636792280077
110,1.2844689826633167,1.5570636792280077,1.2924408396984925,1.5474596117425155
111,1.2924408396984925,1.5474596117425155,1.3004126967336684,1.537973294957463
112,1.3004126967336684,1.537973294957463,1.3083845537688443,1.5286025765429092
113,1.3083845537688443,1.5286025765429092,1.3163564108040202,1.5193453563069712
114,1.3163564108040202,1.5193453563069712,1.324328267839196,1.5101995846265859
115,1.324328267839196,1.5101995846265859,1.3323001248743718,1.50116326093461
116,1.3323001248743718,1.50116326093461,1.3402719819095477,1.4922344322609111
117,1.3402719819095477,1.4922344322609111,1.3482438389447235,1.4834111918252182
118,1.3482438389447235,1.4834111918252182,1.3562156959798994,1.4746916776795969
119,1.3562156959798994,1.4746916776795969,1.3641875530150753,1.466074071398523
120,1.3641875530150753,1.466074071398523,1.3721594100502512,1.4575565968146194
121,1.3721594100502512,1.4575565968146194,1.380131267085427,1.449137518798206
122,1.380131267085427,1.449137518798206,1.388103124120603,1.4408151420789062
123,1.388103124120603,1.4408151420789062,1.3960749811557789,1.4325878101076241
124,1.3960749811557789,1.4325878101076241,1.4040468381909548,1.4244539039572937
125,1.4040468381909548,1.4244539039572937,1.4120186952261307,1.4164118412608595
126,1.4120186952261307,1.4164118412608595,1.4199905522613065,1.4084600751850356
127,1.4199905522613065,1.4084600751850356,1.4279624092964824,1.4005970934384362
128,1.4279624092964824,1.4005970934384362,1.4359342663316583,1.3928214173127471
129,1.4359342663316583,1.3928214173127471,1.4439061233668342,1.3851316007556582
130,1.4439061233668342,1.3851316007556582,1.45187798040201,1.3775262294743396
131,1.45187798040201,1.3775262294743396,1.459849837437186,1.3700039200682894
132,1.459849837437186,1.3700039200682894,1.4678216944723619,1.3625633191904418
133,1.4678216944723619,1.3625633191904418,1.4757935515075378,1.3552031027354605
134,1.4757935515075378,1.3552031027354605,1.4837654085427137,1.3479219750542024
135,1.4837654085427137,1.3479219750542024,1.4917372655778895,1.340718668193365
136,1.4917372655778895,1.340718668193365,1.4997091226130654,1.3335919411593877
137,1.4997091226130654,1.3335919411593877,1.5076809796482413,1.3265405792057032
138,1.5076809796482413,1.3265405792057032,1.5156528366834172,1.3195633931424833
139,1.5156528366834172,1.3195633931424833,1.523624693718593,1.312659218668053
140,1.523624693718593,1.312659218668053,1.5315965507537688,1.3058269157211855
141,1.5315965507537688,1.3058269157211855,1.5395684077889447,1.2990653678535178
142,1.5395684077889447,1.2990653678535178,1.5475402648241205,1.2923734816213663
143,1.5475402648241205,1.2923734816213663,1.5555121218592964,1.2857501859962424
144,1.5555121218592964,1.2857501859962424,1.5634839788944723,1.2791944317934008
145,1.5634839788944723,1.2791944317934008,1.5714558359296482,1.272705191117784
146,1.5714558359296482,1.272705191117784,1.579427692964824,1.2662814568267435
147,1.579427692964824,1.2662814568267435,1.58739955,1.259922242008951


==> Data/academic_bvc_flow.csv <==
index,srcx,srcy,tgtx,tgty
0,3.0,5.0,2.422128136356404,4.77497158328573
1,2.422128136356404,4.77497158328573,2.062248524805152,4.62713809334445
2,2.062248524805152,4.62713809334445,1.8089672664187504,4.516656555928845
3,1.8089672664187504,4.516656555928845,1.682584843569547,4.444535535312044
4,1.682584843569547,4.444535535312044,1.6855289080913594,4.409625443991681
5,1.6855289080913594,4.409625443991681,1.6885561380503917,4.375524970064336
6,1.6885561380503917,4.375524970064336,1.691587423570778,4.342210765342009
7,1.691587423570778,4.342210765342009,1.694589936428545,4.309664354081826
8,1.694589936428545,4.309664354081826,1.6975498953136448,4.2778692131348395
9,1.6975498953136448,4.2778692131348395,1.7004613898902252,4.246809568189941
10,1.7004613898902252,4.246809568189941,1.703321786992529,4.21646990162828
11,1.703321786992529,4.21646990162828,1.7061298475416162,4.186834755973069
12,1.7061298475416162,4.186834755973069,1.7088849473041552,4.157888659923519
13,1.7088849473041552,4.157888659923519,1.7115867572384516,4.1296161055999425
14,1.7115867572384516,4.1296161055999425,1.7142351113962964,4.102001546985218
15,1.7142351113962964,4.102001546985218,1.7168299520050911,4.075029407150103
16,1.7168299520050911,4.075029407150103,1.7193713062516631,4.048684089077943
17,1.7193713062516631,4.048684089077943,1.7218592760273397,4.022949987915307
18,1.7218592760273397,4.022949987915307,1.724294032912299,3.997811503729665
19,1.724294032912299,3.997811503729665,1.7266758156458843,3.9732530543748124
20,1.7266758156458843,3.9732530543748124,1.7290049268158902,3.9492590882714733
21,1.7290049268158902,3.9492590882714733,1.7312817317101021,3.9258140971016644
22,1.7312817317101021,3.9258140971016644,1.7335066562519437,3.902902628247568
23,1.7335066562519437,3.902902628247568,1.7356801849141474,3.880509297005548
24,1.7356801849141474,3.880509297005548,1.737802858552862,3.858618798547609
25,1.737802858552862,3.858618798547609,1.7398752721455388,3.8372159196083206
26,1.7398752721455388,3.8372159196083206,1.741898072432975,3.816285549878173
27,1.741898072432975,3.816285549878173,1.7438719554729893,3.79581269308602
28,1.7438719554729893,3.79581269308602,1.7457976641161748,3.77578247775458
29,1.7457976641161748,3.77578247775458,1.7476759854153596,3.756180167614042
30,1.7476759854153596,3.756180167614042,1.7495077458919663,3.7369911716553372
31,1.7495077458919663,3.7369911716553372,1.7512938142728782,3.7182010539848176
32,1.7512938142728782,3.7182010539848176,1.7530350946856548,3.699795542870708
33,1.7530350946856548,3.699795542870708,1.754732524370601,3.6817605397215907
34,1.754732524370601,3.6817605397215907,1.7563870711207956,3.664082127627686
35,1.7563870711207956,3.664082127627686,1.7579997306178408,3.6467465794777163
36,1.7579997306178408,3.6467465794777163,1.75957152501077,3.6297403656598113
37,1.75957152501077,3.6297403656598113,1.7611034969695685,3.6130501612150185
38,1.7611034969695685,3.6130501612150185,1.7625967094404864,3.5966628528427127
39,1.7625967094404864,3.5966628528427127,1.764052242768242,3.5805655452677527
40,1.764052242768242,3.5805655452677527,1.765471192020665,3.5647455671928396
41,1.765471192020665,3.5647455671928396,1.766854664433386,3.549190476821035
42,1.766854664433386,3.549190476821035,1.7682037769450172,3.5338880669421435
43,1.7682037769450172,3.5338880669421435,1.769519653814309,3.5188263695807844
44,1.769519653814309,3.5188263695807844,1.7708034243189263,3.503993660206265
45,1.7708034243189263,3.503993660206265,1.7720562205384103,3.4893784615058867
46,1.7720562205384103,3.4893784615058867,1.7732791752247004,3.4749695467245054
47,1.7732791752247004,3.4749695467245054,1.7744734197635406,3.4607559425742145
48,1.7744734197635406,3.4607559425742145,1.7756400822297165,3.446726931718976
49,1.7756400822297165,3.446726931718976,1.7767802855385648,3.432872054839951
50,1.7767802855385648,3.432872054839951,1.7778951456956649,3.419181112288134
51,1.7778951456956649,3.419181112288134,1.778985770146086,3.405644165331755
52,1.778985770146086,3.405644165331755,1.7800532562240534,3.392251537006694
53,1.7800532562240534,3.392251537006694,1.781098689703402,3.3789938125789125
54,1.781098689703402,3.3789938125789125,1.7821231434487335,3.365861839628641
55,1.7821231434487335,3.365861839628641,1.7831276761667512,3.3528467277667207
56,1.7831276761667512,3.3528467277667207,1.784113331256852,3.339939847994146
57,1.784113331256852,3.339939847994146,1.7850811357596765,3.327132831716441
58,1.7850811357596765,3.327132831716441,1.7860320994019758,3.3144175694250535
59,1.7860320994019758,3.3144175694250535,1.786967213735835,3.3017862090584518
60,1.786967213735835,3.3017862090584518,1.7878874516632883,3.289231154059397
61,1.7878874516632883,3.289231154059397,1.788793765970935,3.2767450611018285
62,1.788793765970935,3.2767450611018285,1.7896870893538193,3.264320837621454
63,1.7896870893538193,3.264320837621454,1.7905683338320844,3.2519516390185537
64,1.7905683338320844,3.2519516390185537,1.7914383902945927,3.2396308656173955
65,1.7914383902945927,3.2396308656173955,1.7922981281380728,3.227352159392342
66,1.7922981281380728,3.227352159392342,1.7931483949875506,3.2151094004737484
67,1.7931483949875506,3.2151094004737484,1.7939900167866227,3.2028967034496842
68,1.7939900167866227,3.2028967034496842,1.794823796878466,3.190708413443813
69,1.794823796878466,3.190708413443813,1.795650516535362,3.1785391020972646
70,1.795650516535362,3.1785391020972646,1.7964709348739762,3.1663835633282607
71,1.7964709348739762,3.1663835633282607,1.7972857876668347,3.1542368089396486
72,1.7972857876668347,3.1542368089396486,1.7980957909083215,3.1420940642585795
73,1.7980957909083215,3.1420940642585795,1.7989016379171057,3.1299507632695227
74,1.7989016379171057,3.1299507632695227,1.7997040000411468,3.1178025439729615
75,1.7997040000411468,3.1178025439729615,1.8005035270786116,3.1056452436020856
76,1.8005035270786116,3.1056452436020856,1.8013008476167287,3.093474893746755
77,1.8013008476167287,3.093474893746755,1.8020965693628581,3.081287715411539
78,1.8020965693628581,3.081287715411539,1.802891279493603,3.0690801140260335
79,1.802891279493603,3.0690801140260335,1.803685545029431,3.0568486744221697
80,1.803685545029431,3.0568486744221697,1.8044799132354044,3.044590155791693
81,1.8044799132354044,3.044590155791693,1.8052749120461358,3.0323014866361735
82,1.8052749120461358,3.0323014866361735,1.8060710505122974,3.019979759721351
83,1.8060710505122974,3.019979759721351,1.8068688192658418,3.007622227047116
84,1.8068688192658418,3.007622227047116,1.8076686910011537,2.995226294843965
85,1.8076686910011537,2.995226294843965,1.8084711209691466,2.982789518606254
86,1.8084711209691466,2.982789518606254,1.8092765474820274,2.970309598172107
87,1.8092765474820274,2.970309598172107,1.8100853925622458,2.957784372859477
88,1.8100853925622458,2.957784372859477,1.8108980619767765,2.945211816652359
89,1.8108980619767765,2.945211816652359,1.8117149463824775,2.9325900335116186
90,1.8117149463824775,2.9325900335116186,1.8125364215469402,2.9199172526988053
91,1.8125364215469402,2.9199172526988053,1.8133628488962545,2.9071918242215666
92,1.8133628488962545,2.9071918242215666,1.814194576047255,2.8944122143705093
93,1.814194576047255,2.8944122143705093,1.8150319373314485,2.881577001355089
94,1.8150319373314485,2.881577001355089,1.8158752539247114,2.868684871037214
95,1.8158752539247114,2.868684871037214,1.816724835534572,2.8557346128410788
96,1.816724835534572,2.8557346128410788,1.8175809797927285,2.8427251156185456
97,1.8175809797927285,2.8427251156185456,1.818443972980196,2.8296553637717246
98,1.818443972980196,2.8296553637717246,1.8193140905836427,2.8165244334680968
99,1.8193140905836427,2.8165244334680968,1.820191597787732,2.8033314889707106
100,1.820191597787732,2.8033314889707106,1.8210767499390053,2.7900757790920614
101,1.8210767499390053,2.7900757790920614,1.8219697929925693,2.776756633775307
102,1.8219697929925693,2.776756633775307,1.8228709639445435,2.763373460804509
103,1.8228709639445435,2.763373460804509,1.823780491250501,2.7499257426446793
104,1.823780491250501,2.7499257426446793,1.8246985952293855,2.7364130334118575
105,1.8246985952293855,2.7364130334118575,1.8256254884522507,2.7228349559730156
106,1.8256254884522507,2.7228349559730156,1.8265613761152117,2.7091911991752067
107,1.8265613761152117,2.7091911991752067,1.8275064563961096,2.695481515203014
108,1.8275064563961096,2.695481515203014,1.8284609207944664,2.6817057170630174
109,1.8284609207944664,2.6817057170630174,1.8294249544546006,2.6678636761936687
110,1.8294249544546006,2.6678636761936687,1.8303987364706502,2.6539553201986243
111,1.8303987364706502,2.6539553201986243,1.8313824401751915,2.639980630701468
112,1.8313824401751915,2.639980630701468,1.8323762334095695,2.6259396413192073
113,1.8323762334095695,2.6259396413192073,1.8333802787765163,2.6118324357519374
114,1.8333802787765163,2.6118324357519374,1.834394733874955,2.5976591459857494
115,1.834394733874955,2.5976591459857494,1.8354197515169386,2.583419950605781
116,1.8354197515169386,2.583419950605781,1.8364554799267312,2.5691150732161248
117,1.8364554799267312,2.5691150732161248,1.837502062922064,2.5547447809631674
118,1.837502062922064,2.5547447809631674,1.8385596400776274,2.540309383158794
119,1.8385596400776274,2.540309383158794,1.8396283468708874,2.525809229999785
120,1.8396283468708874,2.525809229999785,1.8407083148070427,2.511244711379519
121,1.8407083148070427,2.511244711379519,1.8417996715396432,2.496616255789066
122,1.8417996715396432,2.496616255789066,1.842902540955047,2.4819243293012443
123,1.842902540955047,2.4819243293012443,1.8440170432505565,2.467169434636825
124,1.8440170432505565,2.467169434636825,1.8451432949943323,2.4523521103072374
125,1.8451432949943323,2.4523521103072374,1.8462814091680846,2.4374729298299966
126,1.8462814091680846,2.4374729298299966,1.8474314951929869,2.4225325010129257
127,1.8474314951929869,2.4225325010129257,1.848593658939085,2.4075314653032334
128,1.848593658939085,2.4075314653032334,1.8497680027184067,2.3924704971975124
129,1.8497680027184067,2.3924704971975124,1.850954625261959,2.377350303708758
130,1.850954625261959,2.377350303708758,1.8521536216807926,2.3621716238865496
131,1.8521536216807926,2.3621716238865496,1.8533650834113036,2.346935228386584
132,1.8533650834113036,2.346935228386584,1.8545890981449518,2.3316419190858215
133,1.8545890981449518,2.3316419190858215,1.8558257497425485,2.316292528739553
134,1.8558257497425485,2.316292528739553,1.8570751181332865,2.3008879206767876
135,1.8570751181332865,2.3008879206767876,1.858337279198655,2.2854289885304158
136,1.858337279198655,2.2854289885304158,1.8596123046413993,2.269916655998694
137,1.8596123046413993,2.269916655998694,1.860900261839658,2.2543518766346677
138,1.860900261839658,2.2543518766346677,1.86220121368642,2.238735633660242
139,1.86220121368642,2.238735633660242,1.8635152184144335,2.2230689398016796
140,1.8635152184144335,2.2230689398016796,1.8648423294066858,2.2073528371433984
141,1.8648423294066858,2.2073528371433984,1.8661825949925877,2.1915883969970227
142,1.8661825949925877,2.1915883969970227,1.8675360582299705,2.175776719782716
143,1.8675360582299705,2.175776719782716,1.8689027566730225,2.159918934919917
144,1.8689027566730225,2.159918934919917,1.870282722126276,2.1440162007246646
145,1.870282722126276,2.1440162007246646,1.8716759803847678,2.128069704310792
146,1.8716759803847678,2.128069704310792,1.8730825509604925,2.1120806614923224
147,1.8730825509604925,2.1120806614923224,1.8745024467952776,2.0960503166844946
148,1.8745024467952776,2.0960503166844946,1.875935673960217,2.0799799428008967
149,1.875935673960217,2.0799799428008967,1.8773822313418052,2.0638708411442623
150,1.8773822313418052,2.0638708411442623,1.87884211031493,2.047724341288546
151,1.87884211031493,2.047724341288546,1.8803152944029047,2.031541800949951
152,1.8803152944029047,2.031541800949951,1.8818017589247231,2.015324605844648
153,1.8818017589247231,2.015324605844648,1.8833014706297577,1.999074169530966
154,1.8833014706297577,1.999074169530966,1.8848143873201413,1.9827919332339097
155,1.8848143873201413,1.9827919332339097,1.8863404574610974,1.966479365649885
156,1.8863404574610974,1.966479365649885,1.887879619779526,1.9501379627295816
157,1.887879619779526,1.9501379627295816,1.8894318028511807,1.9337692474370032
158,1.8894318028511807,1.9337692474370032,1.8909969246768152,1.9173747694826775
159,1.8909969246768152,1.9173747694826775,1.8925748922477246,1.900956105029136
160,1.8925748922477246,1.900956105029136,1.8941656011011538,1.8845148563667882
161,1.8941656011011538,1.8845148563667882,1.8957689348660973,1.8680526515583715
162,1.8957689348660973,1.8680526515583715,1.8973847648000717,1.851571144050199
163,1.8973847648000717,1.851571144050199,1.8990129493175099,1.8350720122484816
164,1.8990129493175099,1.8350720122484816,1.9006533335104807,1.8185569590590551
165,1.9006533335104807,1.8185569590590551,1.9023057486625188,1.8020277113888912
166,1.9023057486625188,1.8020277113888912,1.9039700117564171,1.785486019607841
167,1.9039700117564171,1.785486019607841,1.9056459249769166,1.7689336569691172
168,1.9056459249769166,1.7689336569691172,1.907333275209305,1.7523724189870906
169,1.907333275209305,1.7523724189870906,1.9090318335350305,1.7358041227710606
170,1.9090318335350305,1.7358041227710606,1.910741354725517,1.71923060631373
171,1.910741354725517,1.71923060631373,1.912461576735469,1.7026537277332165
172,1.912461576735469,1.7026537277332165,1.914192220197041,1.686075364467525
173,1.914192220197041,1.686075364467525,1.9159329879163534,1.6694974124205135
174,1.9159329879163534,1.6694974124205135,1.9176835643739292,1.65292178505851
175,1.9176835643739292,1.65292178505851,1.9194436152307353,1.636350412456855
176,1.9194436152307353,1.636350412456855,1.9212127868416067,1.6197852402957946
177,1.9212127868416067,1.6197852402957946,1.9229907057779436,1.6032282288052913
178,1.9229907057779436,1.6032282288052913,1.924776978361668,1.5866813516584894
179,1.924776978361668,1.5866813516584894,1.9265711902125293,1.5701465948137445
180,1.9265711902125293,1.5701465948137445,1.9283729058109529,1.5536259553053111
181,1.9283729058109529,1.5536259553053111,1.930181668078715,1.5371214399829933
182,1.930181668078715,1.5371214399829933,1.9319969979798286,1.5206350642012665
183,1.9319969979798286,1.5206350642012665,1.9338183941441076,1.5041688504586135
184,1.9338183941441076,1.5041688504586135,1.9356453325159628,1.4877248269880539
185,1.9356453325159628,1.4877248269880539,1.9374772660310593,1.4713050263001004
186,1.9374772660310593,1.4713050263001004,1.9393136243235312,1.4549114836796389
187,1.9393136243235312,1.4549114836796389,1.9411538134665096,1.438546235638504
188,1.9411538134665096,1.438546235638504,1.9429972157487692,1.4222113183258138
189,1.9429972157487692,1.4222113183258138,1.9448431894903275,1.405908765898421
190,1.9448431894903275,1.405908765898421,1.9466910688998569,1.3896406088541517
191,1.9466910688998569,1.3896406088541517,1.948540163976742,1.3734088723308406
192,1.948540163976742,1.3734088723308406,1.950389760460483,1.3572155743746215
193,1.950389760460483,1.3572155743746215,1.952239119827924,1.3410627241833033
194,1.952239119827924,1.3410627241833033,1.9540874793544913,1.3249523203169307
195,1.9540874793544913,1.3249523203169307,1.955934052204237,1.3088863489120541
196,1.955934052204237,1.3088863489120541,1.9577780275796637,1.2928667818845703
197,1.9577780275796637,1.2928667818845703,1.9596185701465758,1.2768955758277867
198,1.9596185701465758,1.2768955758277867,1.9606577742521658,1.261682460611521
199,1.9606577742521658,1.261682460611521,1.9609942485812801,1.247288399482146
200,1.9609942485812801,1.247288399482146,1.9608207446740076,1.2335889993966385
201,1.9608207446740076,1.2335889993966385,1.9602444186048018,1.220464522322865
202,1.9602444186048018,1.220464522322865,1.9593426045007145,1.2078957102890788
203,1.9593426045007145,1.2078957102890788,1.9581526062918901,1.1958886131356194
204,1.9581526062918901,1.1958886131356194,1.9566813432293015,1.1844248526430254
205,1.9566813432293015,1.1844248526430254,1.95492651787225,1.1734927207989136
206,1.95492651787225,1.1734927207989136,1.9528789097928112,1.1630837493277146
207,1.9528789097928112,1.1630837493277146,1.950523991008924,1.1531898277013422
208,1.950523991008924,1.1531898277013422,1.9478431903055593,1.1438004521038891
209,1.9478431903055593,1.1438004521038891,1.944815086972952,1.1348997994017767
210,1.944815086972952,1.1348997994017767,1.9416824089042368,1.1275169862568082
211,1.9416824089042368,1.1275169862568082,1.938571550808669,1.121423831233053
212,1.938571550808669,1.121423831233053,1.9351573348853448,1.1166919258427217
213,1.9351573348853448,1.1166919258427217,1.9346505894211876,1.096311312558561
214,1.9346505894211876,1.096311312558561,1.9341104906505613,1.0865408861436936
215,1.9341104906505613,1.0865408861436936,1.9318983907133824,1.079089899646951
216,1.9318983907133824,1.079089899646951,1.9285727274722315,1.0733738844067677
217,1.9285727274722315,1.0733738844067677,1.9244738831811994,1.0689321964091485
218,1.9244738831811994,1.0689321964091485,1.9198250582049057,1.0654186809219075
219,1.9198250582049057,1.0654186809219075,1.914779222040963,1.062579359423794
220,1.914779222040963,1.062579359423794,1.9094437236882411,1.060230319695183
221,1.9094437236882411,1.060230319695183,1.9038947825941832,1.0582394465498268
222,1.9038947825941832,1.0582394465498268,1.8981868212081265,1.0565123526172975
223,1.8981868212081265,1.0565123526172975,1.8923588232886894,1.054981894986211
224,1.8923588232886894,1.054981894986211,1.8864387974092687,1.0536004962524326
225,1.8864387974092687,1.0536004962524326,1.880446952940079,1.052334573950152
226,1.880446952940079,1.052334573950152,1.874397970280502,1.0511605238064092
227,1.874397970280502,1.0511605238064092,1.868302623850381,1.0500618355887508
228,1.868302623850381,1.0500618355887508,1.8621689401062966,1.049027028995623
229,1.8621689401062966,1.049027028995623,1.8560030214548058,1.048048180579442
230,1.8560030214548058,1.048048180579442,1.849809630604839,1.0471198751479218
231,1.849809630604839,1.0471198751479218,1.843592603667927,1.0462384611089115
232,1.843592603667927,1.0462384611089115,1.8373551412401672,1.045401522851644
233,1.8373551412401672,1.045401522851644,1.8311000128295956,1.0446075076984997
234,1.8311000128295956,1.0446075076984997,1.8248296999358617,1.043855462656133
235,1.8248296999358617,1.043855462656133,1.818546495825921,1.043144848963995
236,1.818546495825921,1.043144848963995,1.8122525748255696,1.0424754116262043
237,1.8122525748255696,1.0424754116262043,1.8059500401711288,1.0418470877351915
238,1.8059500401711288,1.0418470877351915,1.7996409570117589,1.0412599419272395
239,1.7996409570117589,1.0412599419272395,1.7933273746656586,1.0407141211660331
240,1.7933273746656586,1.0407141211660331,1.7870113417503275,1.0402098227635637
241,1.7870113417503275,1.0402098227635637,1.7806949161349828,1.0397472717866934
242,1.7806949161349828,1.0397472717866934,1.7743801713241176,1.039326704979036
243,1.7743801713241176,1.039326704979036,1.7680692003455047,1.0389483592165627
244,1.7680692003455047,1.0389483592165627,1.761764117887826,1.0386124631150129
245,1.761764117887826,1.0386124631150129,1.755467061204047,1.038319230828415
246,1.755467061204047,1.038319230828415,1.7491801901372805,1.038068857373145
247,1.7491801901372805,1.038068857373145,1.7429056865153973,1.0378615150181973
248,1.7429056865153973,1.0378615150181973,1.7366457530842792,1.037697350426103
249,1.7366457530842792,1.037697350426103,1.7304026121219558,1.0375764823061093
250,1.7304026121219558,1.0375764823061093,1.7241785036789978,1.0374989995534158
251,1.7241785036789978,1.0374989995534158,1.717975683803079,1.0374649595209118
252,1.717975683803079,1.0374649595209118,1.711796422447903,1.037474386628751
253,1.711796422447903,1.037474386628751,1.7056430012557449,1.0375272711593813
254,1.7056430012557449,1.0375272711593813,1.6995177114296276,1.0376235680209498
255,1.6995177114296276,1.0376235680209498,1.6934228510447118,1.0377631960428537
256,1.6934228510447118,1.0377631960428537,1.6873607227739498,1.037946036994942
257,1.6873607227739498,1.037946036994942,1.6813336313528056,1.0381719348448502
258,1.6813336313528056,1.0381719348448502,1.6753438807908152,1.038440695314248
259,1.6753438807908152,1.038440695314248,1.669393771823116,1.0387520853084995
260,1.669393771823116,1.0387520853084995,1.6634855991403215,1.0391058325927156
261,1.6634855991403215,1.0391058325927156,1.6576216486220101,1.0395016255582457
262,1.6576216486220101,1.0395016255582457,1.65180419453838,1.0399391131074016
263,1.65180419453838,1.0399391131074016,1.6460354967291,1.040417904656966
264,1.6460354967291,1.040417904656966,1.640317797740149,1.0409375702873724
265,1.640317797740149,1.0409375702873724,1.6346533200734952,1.0414976409019407
266,1.6346533200734952,1.0414976409019407,1.6290442632367117,1.042097608681106
267,1.6290442632367117,1.042097608681106,1.6234928009622196,1.0427369275279037
268,1.6234928009622196,1.0427369275279037,1.6180010784252041,1.0434150136341185
269,1.6180010784252041,1.0434150136341185,1.6125712093177542,1.0441312463231567
270,1.6125712093177542,1.0441312463231567,1.6072052733320012,1.0448849686683712
271,1.6072052733320012,1.0448849686683712,1.6019053132159065,1.0456754886274189
272,1.6019053132159065,1.0456754886274189,1.5966733326144178,1.0465020796182827
273,1.5966733326144178,1.0465020796182827,1.5915112925020964,1.0473639825392314
274,1.5915112925020964,1.0473639825392314,1.586421109549179,1.0482604062509413
275,1.586421109549179,1.0482604062509413,1.5814046535083826,1.0491905289583543
276,1.5814046535083826,1.0491905289583543,1.576463744401175,1.0501535000349977
277,1.576463744401175,1.0501535000349977,1.5716001506516297,1.051148441153094
278,1.5716001506516297,1.051148441153094,1.5668155867316942,1.0521744479537083
279,1.5668155867316942,1.0521744479537083,1.5621117110598914,1.0532305916768827
280,1.5621117110598914,1.0532305916768827,1.557490123997346,1.0543159208522643
281,1.557490123997346,1.0543159208522643,1.5529523659477749,1.0554294630442689
282,1.5529523659477749,1.0554294630442689,1.5484999155661623,1.0565702266453219
283,1.5484999155661623,1.0565702266453219,1.5441341880798247,1.057737202710544
284,1.5441341880798247,1.057737202710544,1.539856533678769,1.0589293668745121
285,1.539856533678769,1.0589293668745121,1.5356682362296326,1.0601456810928185
286,1.5356682362296326,1.0601456810928185,1.5315705117561913,1.0613850957360231
287,1.5315705117561913,1.0613850957360231,1.5275611912146314,1.0626522442744215
288,1.5275611912146314,1.0626522442744215,1.523635373624429,1.0639579505426755
289,1.523635373624429,1.0639579505426755,1.5197985218383379,1.0652978271299052
290,1.5197985218383379,1.0652978271299052,1.516054734359562,1.0666668677778126
291,1.516054734359562,1.0666668677778126,1.5124072662394619,1.0680600904768438
292,1.5124072662394619,1.0680600904768438,1.5088587604344628,1.069472757144053
293,1.5088587604344628,1.069472757144053,1.5054113612094255,1.0709004285647594
294,1.5054113612094255,1.0709004285647594,1.502066775489792,1.072338961717003
295,1.502066775489792,1.072338961717003,1.4988263141136466,1.0737844874253284
296,1.4988263141136466,1.0737844874253284,1.4956909214960368,1.0752333865520607
297,1.4956909214960368,1.0752333865520607,1.4926612001094535,1.0766822692713673
298,1.4926612001094535,1.0766822692713673,1.4897341432709075,1.0781338982814905
299,1.4897341432709075,1.0781338982814905,1.4869085096262113,1.0795897535499224
300,1.4869085096262113,1.0795897535499224,1.4841837902149775,1.0810503545830863
301,1.4841837902149775,1.0810503545830863,1.4815597444883841,1.08251563503596
302,1.4815597444883841,1.08251563503596,1.47903621467667,1.0839851868560986
303,1.47903621467667,1.0839851868560986,1.4766130472415266,1.0854584097203417
304,1.4766130472415266,1.0854584097203417,1.474290057743768,1.0869345996516704
305,1.474290057743768,1.0869345996516704,1.472067012353963,1.0884130030580832
306,1.472067012353963,1.0884130030580832,1.4699436219852393,1.0898928450343661
307,1.4699436219852393,1.0898928450343661,1.4679195343693785,1.0913733515074464
308,1.4679195343693785,1.0913733515074464,1.4659943346812983,1.0928537580099043
309,1.4659943346812983,1.0928537580099043,1.4641675458710794,1.0943333151570893
310,1.4641675458710794,1.0943333151570893,1.4624386260935731,1.095811295714379
311,1.4624386260935731,1.095811295714379,1.4608069717084504,1.0972869951115551
312,1.4608069717084504,1.0972869951115551,1.4592719176449405,1.0987597336851522
313,1.4592719176449405,1.0987597336851522,1.4578327381766116,1.100228858402754
314,1.4578327381766116,1.100228858402754,1.4564886485159851,1.1016937435258152
315,1.4564886485159851,1.1016937435258152,1.4552388060009644,1.1031537915074963
316,1.4552388060009644,1.1031537915074963,1.4540823114699077,1.1046084336410242
317,1.4540823114699077,1.1046084336410242,1.4530182109308931,1.1060571303027789
318,1.4530182109308931,1.1060571303027789,1.45204549681577,1.107499371573669
319,1.45204549681577,1.107499371573669,1.4511631093443496,1.1089346777528932
320,1.4511631093443496,1.1089346777528932,1.4503699384772006,1.1103625991517716
321,1.4503699384772006,1.1103625991517716,1.4496648252696305,1.11178271643393
322,1.4496648252696305,1.11178271643393,1.4490465635417893,1.1131946406183748
323,1.4490465635417893,1.1131946406183748,1.4485139014970554,1.11459801306794
324,1.4485139014970554,1.11459801306794,1.448065543381236,1.1159925053822497
325,1.448065543381236,1.1159925053822497,1.4477001511585874,1.1173778192152888
326,1.4477001511585874,1.1173778192152888,1.4474163462038354,1.1187536860192349
327,1.4474163462038354,1.1187536860192349,1.447212711008585,1.1201198667163053
328,1.447212711008585,1.1201198667163053,1.4470877909003719,1.1214761513005682
329,1.4470877909003719,1.1214761513005682,1.4470400957726406,1.122822358371888
330,1.4470400957726406,1.122822358371888,1.4470681018240361,1.1241583346043849
331,1.4470681018240361,1.1241583346043849,1.4471702533054793,1.1254839541519865
332,1.4471702533054793,1.1254839541519865,1.447344964273599,1.1267991179938386
333,1.447344964273599,1.1267991179938386,1.4475906203491664,1.128103753222514
334,1.4475906203491664,1.128103753222514,1.447905580479262,1.1293978122781314
335,1.447905580479262,1.1293978122781314,1.44828817870196,1.1306812721316355
336,1.44828817870196,1.1306812721316355,1.4487367259123733,1.1319541334206407
337,1.4487367259123733,1.1319541334206407,1.449249511628947,1.1332164195413534
338,1.449249511628947,1.1332164195413534,1.4498248057589131,1.1344681757002086
339,1.4498248057589131,1.1344681757002086,1.4504608603618556,1.1357094679289397
340,1.4504608603618556,1.1357094679289397,1.451155911410336,1.1369403820668882
341,1.451155911410336,1.1369403820668882,1.4519081805465424,1.1381610227144134
342,1.4519081805465424,1.1381610227144134,1.4527158768339186,1.13937151216131
343,1.4527158768339186,1.13937151216131,1.4535771984846908,1.1405719893163024
344,1.4535771984846908,1.1405719893163024,1.454490334662774,1.14176260852074
345,1.454490334662774,1.14176260852074,1.4554534671316721,1.1429435385172675
346,1.4554534671316721,1.1429435385172675,1.456464772016447,1.1441149612781356
347,1.456464772016447,1.1441149612781356,1.4575224215100273,1.1452770708685176
348,1.4575224215100273,1.1452770708685176,1.4586245855707647,1.1464300723079226
349,1.4586245855707647,1.1464300723079226,1.4597694336077576,1.147574180433427
350,1.4597694336077576,1.147574180433427,1.4609551361521258,1.1487096187684693
351,1.4609551361521258,1.1487096187684693,1.462179866512782,1.1498366184008193
352,1.462179866512782,1.1498366184008193,1.463441802415303,1.1509554168731682
353,1.463441802415303,1.1509554168731682,1.4647391276224848,1.1520662570896232
354,1.4647391276224848,1.1520662570896232,1.4660700335351347,1.1531693862412316
355,1.4660700335351347,1.1531693862412316,1.467432720771625,1.1542650547534912
356,1.467432720771625,1.1542650547534912,1.4688254007246901,1.1553535152586307
357,1.4688254007246901,1.1553535152586307,1.4702462970939305,1.156435021595266
358,1.4702462970939305,1.156435021595266,1.4716936473924538,1.1575098278378435
359,1.4716936473924538,1.1575098278378435,1.4731657044260713,1.158578187358101
360,1.4731657044260713,1.158578187358101,1.4746607377434495,1.1596403519205614
361,1.4746607377434495,1.1596403519205614,1.476177035055607,1.1606965708138919
362,1.476177035055607,1.1606965708138919,1.4777129036231527,1.161747090019744
363,1.4777129036231527,1.161747090019744,1.4792666716096556,1.162792151420492
364,1.4792666716096556,1.162792151420492,1.480836689399554,1.163831992047084
365,1.480836689399554,1.163831992047084,1.482421330879033,1.1648668433680125
366,1.482421330879033,1.1648668433680125,1.484018994678305,1.1658969306202296
367,1.484018994678305,1.1658969306202296,1.485628105373784,1.1669224721826144
368,1.485628105373784,1.1669224721826144,1.4872471146486734,1.1679436789924171
369,1.4872471146486734,1.1679436789924171,1.4888745024105112,1.1689607540049431
370,1.4888745024105112,1.1689607540049431,1.4905087778642918,1.1699738916965368
371,1.4905087778642918,1.1699738916965368,1.4921484805398264,1.170983277610771
372,1.4921484805398264,1.170983277610771,1.4937921812720645,1.1719890879475883
373,1.4937921812720645,1.1719890879475883,1.4954384831331695,1.172991489194982
374,1.4954384831331695,1.172991489194982,1.4970860223152067,1.1739906378026763
375,1.4970860223152067,1.1739906378026763,1.498733468962379,1.1749866798971247
376,1.498733468962379,1.1749866798971247,1.5003795279518262,1.1759797510370307
377,1.5003795279518262,1.1759797510370307,1.5020229396220823,1.176969976008484
378,1.5020229396220823,1.176969976008484,1.5036624804483747,1.1779574686587073
379,1.5036624804483747,1.1779574686587073,1.505296963664034,1.1789423317673182
380,1.505296963664034,1.1789423317673182,1.5069252398273765,1.1799246569539383
381,1.5069252398273765,1.1799246569539383,1.5085461973335128,1.1809045246209051
382,1.5085461973335128,1.1809045246209051,1.5101587628706323,1.181882003929796
383,1.5101587628706323,1.181882003929796,1.5117619018314057,1.1828571527960274
384,1.5117619018314057,1.1828571527960274,1.5133546186169002,1.1838300179808274
385,1.5133546186169002,1.1838300179808274,1.5149359569778424,1.1848006350951668
386,1.5149359569778424,1.1848006350951668,1.516505000217829,1.1857690287291198
387,1.516505000217829,1.1857690287291198,1.5180608713721513,1.186735212574938
388,1.5180608713721513,1.186735212574938,1.5196027333275282,1.18769918957639
389,1.5196027333275282,1.18769918957639,1.5211297888853539,1.1886609521025067
390,1.5211297888853539,1.1886609521025067,1.5226412807691996,1.189620482144
391,1.5226412807691996,1.189620482144,1.5241364915773792,1.1905777515304052
392,1.5241364915773792,1.1905777515304052,1.5256147436793608,1.1915327221688
393,1.5256147436793608,1.1915327221688,1.5270753990607706,1.1924853462973894
394,1.5270753990607706,1.1924853462973894,1.5285178591126611,1.193435566758898
395,1.5285178591126611,1.193435566758898,1.5299415643691503,1.1943833172885632
396,1.5299415643691503,1.1943833172885632,1.5313459941932954,1.19532852281649
397,1.5313459941932954,1.19532852281649,1.5327306664122562,1.1962710997831083
398,1.5327306664122562,1.1962710997831083,1.5340951369028346,1.1972109564665119
399,1.5340951369028346,1.1972109564665119,1.5354389991285502,1.198147993320516
400,1.5354389991285502,1.198147993320516,1.5367618836294952,1.1990821033223018
401,1.5367618836294952,1.1990821033223018,1.5380634576870447,1.2000131720377007
402,1.5380634576870447,1.2000131720377007,1.5393434227989304,1.200941080527507
403,1.5393434227989304,1.200941080527507,1.540601520035454,1.201865697837264
404,1.540601520035454,1.201865697837264,1.5418375202840053,1.2027868930644225
405,1.5418375202840053,1.2027868930644225,1.5430512305973054,1.2037045270249132
406,1.5430512305973054,1.2037045270249132,1.5442424908516061,1.2046184554473787
407,1.5442424908516061,1.2046184554473787,1.5454111731834237,1.2055285292639182
408,1.5454111731834237,1.2055285292639182,1.546557181191672,1.2064345949570254
409,1.546557181191672,1.2064345949570254,1.5476804490783567,1.2073364949351872
410,1.5476804490783567,1.2073364949351872,1.548780940753585,1.2082340679189434
411,1.548780940753585,1.2082340679189434,1.5498586489109123,1.2091271493300921
412,1.5498586489109123,1.2091271493300921,1.5509135936414296,1.2100155722642438
413,1.5509135936414296,1.2100155722642438,1.5519458230605818,1.2108991657376813
414,1.5519458230605818,1.2108991657376813,1.5529554106025918,1.211777757289251
415,1.5529554106025918,1.211777757289251,1.5539424535592097,1.212651174110455
416,1.5539424535592097,1.212651174110455,1.5549070740793631,1.213519240654928
417,1.5549070740793631,1.213519240654928,1.5558494165965866,1.2143817809163575
418,1.5558494165965866,1.2143817809163575,1.5567696480766893,1.2152386171562766
419,1.5567696480766893,1.2152386171562766,1.5576679549274064,1.2160895729407883
420,1.5576679549274064,1.2160895729407883,1.558544543813386,1.2169344710503114
421,1.558544543813386,1.2169344710503114,1.5593996396333303,1.2177731349612169
422,1.5593996396333303,1.2177731349612169,1.560233484667455,1.218605388944058
423,1.560233484667455,1.218605388944058,1.5610463374934536,1.2194310583805266
424,1.5610463374934536,1.2194310583805266,1.5618384718291465,1.2202499701899117
425,1.5618384718291465,1.2202499701899117,1.5626101754934387,1.2210619530963922
426,1.5626101754934387,1.2210619530963922,1.56336174929335,1.221866837989017
427,1.56336174929335,1.221866837989017,1.5640935059609173,1.2226644582216797
428,1.5640935059609173,1.2226644582216797,1.5648057691158714,1.2234546498808874
429,1.5648057691158714,1.2234546498808874,1.5654988721888066,1.224237252116355
430,1.5654988721888066,1.224237252116355,1.5661731572534814,1.2250121076080023
431,1.5661731572534814,1.2250121076080023,1.566828974418648,1.225779062283829
432,1.566828974418648,1.225779062283829,1.5674666804971826,1.2265379660249436
433,1.5674666804971826,1.2265379660249436,1.5680866380554583,1.227288672910865
434,1.5680866380554583,1.227288672910865,1.568689214430973,1.2280310414951712
435,1.568689214430973,1.2280310414951712,1.5692747809154954,1.2287649348776375
436,1.5692747809154954,1.2287649348776375,1.5698437118196986,1.2294902209627094
437,1.5698437118196986,1.2294902209627094,1.5703963835956478,1.230206772677814
438,1.5703963835956478,1.230206772677814,1.570933173993491,1.2309144681711541
439,1.570933173993491,1.2309144681711541,1.5714544612504346,1.2316131909948422
440,1.5714544612504346,1.2316131909948422,1.5719606233127237,1.2323028302748167
441,1.5719606233127237,1.2323028302748167,1.5724520370916975,1.232983280867775
442,1.5724520370916975,1.232983280867775,1.5729290777549643,1.2336544435050838
443,1.5729290777549643,1.2336544435050838,1.5733921180536257,1.234316224923558
444,1.5733921180536257,1.234316224923558,1.5738415276863675,1.2349685379830144
445,1.5738415276863675,1.2349685379830144,1.574277672701085,1.2356113017705304
446,1.574277672701085,1.2356113017705304,1.5747009149345836,1.2362444416913632
447,1.5747009149345836,1.2362444416913632,1.5751116114907509,1.2368678895465228
448,1.5751116114907509,1.2368678895465228,1.5755101142574544,1.2374815835970168
449,1.5755101142574544,1.2374815835970168,1.5758967694622839,1.2380854686148253
450,1.5758967694622839,1.2380854686148253,1.5762719172671096,1.2386794959206926
451,1.5762719172671096,1.2386794959206926,1.5766358914007992,1.239263623409528
452,1.5766358914007992,1.239263623409528,1.5769890188315836,1.2398378155611123
453,1.5769890188315836,1.2398378155611123,1.5773316194769664,1.240402043438602
454,1.5773316194769664,1.240402043438602,1.5776640059493539,1.240956284676845
455,1.5776640059493539,1.240956284676845,1.577986483339906,1.2415005234562815
456,1.577986483339906,1.2415005234562815,1.5782993490378912,1.242034750465257
457,1.5782993490378912,1.242034750465257,1.5786028925848943,1.2425589628507927
458,1.5786028925848943,1.2425589628507927,1.5788973955628691,1.2430731641580983
459,1.5788973955628691,1.2430731641580983,1.579183131514887,1.2435773642591754
460,1.579183131514887,1.2435773642591754,1.5794603658973367,1.244071579270918
461,1.5794603658973367,1.244071579270918,1.5797293560622343,1.2445558314631338
462,1.5797293560622343,1.2445558314631338,1.5799903512682274,1.2450301491569356
463,1.5799903512682274,1.2450301491569356,1.580243592718799,1.2454945666139714
464,1.580243592718799,1.2454945666139714,1.5804893136261124,1.2459491239169846
465,1.5804893136261124,1.2459491239169846,1.58072773929889,1.2463938668422065
466,1.58072773929889,1.2463938668422065,1.5809590872526642,1.2468288467240987
467,1.5809590872526642,1.2468288467240987,1.5811835673407093,1.247254120312976
468,1.5811835673407093,1.247254120312976,1.5814013819039359,1.2476697496260472
469,1.5814013819039359,1.2476697496260472,1.581612725938007,1.2480758017924165
470,1.581612725938007,1.2480758017924165,1.5818177872759391,1.2484723488925904
471,1.5818177872759391,1.2484723488925904,1.5820167467844382,1.248859467793041
472,1.5820167467844382,1.248859467793041,1.582209778580642,1.2492372399650769
473,1.582209778580642,1.2492372399650769,1.582397050219482,1.2496057513541017
474,1.582397050219482,1.2496057513541017,1.582578722963448,1.2499650921434537
475,1.582578722963448,1.2499650921434537,1.5827549519927475,1.2503153566076939
476,1.5827549519927475,1.2503153566076939,1.5829258866489282,1.2506566429260548
477,1.5829258866489282,1.2506566429260548,1.5830916706787597,1.2509890529976224
478,1.5830916706787597,1.2509890529976224,1.5832524424801129,1.2513126922559774
479,1.5832524424801129,1.2513126922559774,1.5834083353487218,1.2516276694831603
480,1.5834083353487218,1.2516276694831603,1.583559477724529,1.2519340966232932
481,1.583559477724529,1.2519340966232932,1.5837059934363429,1.2522320885962668
482,1.5837059934363429,1.2522320885962668,1.5838480019436276,1.252521763111904
483,1.5838480019436276,1.252521763111904,1.5839856185743164,1.2528032404849856
484,1.5839856185743164,1.2528032404849856,1.5841189547575794,1.2530766434515783
485,1.5841189547575794,1.2530766434515783,1.584248118238506,1.2533420970031492
486,1.584248118238506,1.2533420970031492,1.584373213343907,1.2535997281439293
487,1.584373213343907,1.2535997281439293,1.5844943411332206,1.253849665798991
488,1.5844943411332206,1.253849665798991,1.5846115996378995,1.254092040590003
489,1.5846115996378995,1.254092040590003,1.584725084051353,1.2543269846692964
490,1.584725084051353,1.2543269846692964,1.584834886897184,1.2545546315749116
491,1.584834886897184,1.2545546315749116,1.5849410982724075,1.2547751159738614
492,1.5849410982724075,1.2547751159738614,1.5850438059252132,1.25498857362356
493,1.5850438059252132,1.25498857362356,1.5851430954628452,1.2551951411408915
494,1.5851430954628452,1.2551951411408915,1.5852390505097154,1.2553949558303588
495,1.5852390505097154,1.2553949558303588,1.5853317527676072,1.255588155636349
496,1.5853317527676072,1.255588155636349,1.5854212822465994,1.2557748788492875
497,1.5854212822465994,1.2557748788492875,1.585507717320259,1.255955264047091
498,1.585507717320259,1.255955264047091,1.5855911348394465,1.2561294499455846
499,1.5855911348394465,1.2561294499455846,1.5856716102598665,1.256297575219851
500,1.5856716102598665,1.256297575219851,1.5857492175909782,1.2564597785570901
501,1.5857492175909782,1.2564597785570901,1.5858240298799067,1.2566161979794868
502,1.5858240298799067,1.2566161979794868,1.5858961182718758,1.2567669720847812
503,1.5858961182718758,1.2567669720847812,1.5859655537891681,1.256912237573172
504,1.5859655537891681,1.256912237573172,1.5860324063153681,1.2570521306726674
505,1.5860324063153681,1.2570521306726674,1.5860967435369102,1.2571867884880314
506,1.5860967435369102,1.2571867884880314,1.5861586331046345,1.2573163459073602
507,1.5861586331046345,1.2573163459073602,1.5862181415201528,1.257440937123772
508,1.5862181415201528,1.257440937123772,1.5862753343350526,1.257560695324566
509,1.5862753343350526,1.257560695324566,1.5863302761842135,1.2576757525630486
510,1.5863302761842135,1.2576757525630486,1.5863830308011027,1.2577862396636106
511,1.5863830308011027,1.2577862396636106,1.5864336610475678,1.2578922861084598
512,1.5864336610475678,1.2578922861084598,1.586482228892349,1.25799401999314
513,1.586482228892349,1.25799401999314,1.5865287953715388,1.2580915679998215
514,1.5865287953715388,1.2580915679998215,1.586573420543391,1.2581850553695684
515,1.586573420543391,1.2581850553695684,1.5866161640633312,1.2582746050702294
516,1.5866161640633312,1.2582746050702294,1.5866570839985017,1.2583603393341045
517,1.5866570839985017,1.2583603393341045,1.5866962380321803,1.2584423779157143
518,1.5866962380321803,1.2584423779157143,1.5867336826462823,1.258520839148596
519,1.5867336826462823,1.258520839148596,1.5867694734722406,1.258595839389023
520,1.5867694734722406,1.258595839389023,1.5868036652332898,1.2586674930290545
521,1.5868036652332898,1.2586674930290545,1.5868363118528146,1.2587359123048614
522,1.5868363118528146,1.2587359123048614,1.5868674659235396,1.2588012079400615
523,1.5868674659235396,1.2588012079400615,1.5868971793008682,1.2588634882613101
524,1.5868971793008682,1.2588634882613101,1.5869255027991245,1.258922859574409
525,1.5869255027991245,1.258922859574409,1.5869524862216242,1.2589794260762839
526,1.5869524862216242,1.2589794260762839,1.5869781783515118,1.2590332898179228
527,1.5869781783515118,1.2590332898179228,1.5870026269406527,1.2590845506773445
528,1.5870026269406527,1.2590845506773445,1.5870258786987061,1.259133306337474
529,1.5870258786987061,1.259133306337474,1.5870479792895948,1.259179652259417
530,1.5870479792895948,1.259179652259417,1.587068973304298,1.259223681691462
531,1.587068973304298,1.259223681691462,1.587088904282169,1.259265485618193
532,1.587088904282169,1.259265485618193,1.587107814686246,1.2593051527779762
533,1.587107814686246,1.2593051527779762,1.5871257458958956,1.259342769659824
534,1.5871257458958956,1.259342769659824,1.587142738226174,1.2593784204707437
535,1.587142738226174,1.2593784204707437,1.5871588308704305,1.2594121872085207
536,1.5871588308704305,1.2594121872085207,1.5871740620196235,1.2594441495077744
537,1.5871740620196235,1.2594441495077744,1.5871884687335536,1.25947438482413
538,1.5871884687335536,1.25947438482413,1.5872020870253176,1.259502968329891
539,1.5872020870253176,1.259502968329891,1.587214951781886,1.2595299730336305
540,1.587214951781886,1.2595299730336305,1.5872270968640108,1.259555469666234
541,1.5872270968640108,1.259555469666234,1.5872385550742807,1.2595795267549212
542,1.5872385550742807,1.2595795267549212,1.5872493581624052,1.2596022106467732
543,1.5872493581624052,1.2596022106467732,1.5872595368352935,1.2596235855279514
544,1.5872595368352935,1.2596235855279514,1.5872691207191163,1.2596437135060226
545,1.5872691207191163,1.2596437135060226,1.587278138628796,1.2596626543094833
546,1.587278138628796,1.2596626543094833,1.5872866180920118,1.2596804659588017
547,1.5872866180920118,1.2596804659588017,1.5872946165572082,1.2596973796971307
548,1.5872946165572082,1.2596973796971307,1.5873021761979997,1.25971348490921
549,1.5873021761979997,1.25971348490921,1.5873093322296745,1.2597288133898605
550,1.5873093322296745,1.2597288133898605,1.587316115795394,1.2597433923740293
551,1.587316115795394,1.2597433923740293,1.5873225536179858,1.2597572476778143
552,1.5873225536179858,1.2597572476778143,1.5873286685701176,1.259770404261665
553,1.5873286685701176,1.259770404261665,1.5873344802284626,1.2597828862627862
554,1.5873344802284626,1.2597828862627862,1.5873400052500903,1.2597947167828458
555,1.5873400052500903,1.2597947167828458,1.587345257635083,1.2598059172165212
556,1.587345257635083,1.2598059172165212,1.5873502487135902,1.259816506076039
557,1.5873502487135902,1.259816506076039,1.5873549867832641,1.259826496914471
558,1.5873549867832641,1.259826496914471,1.5873594758703267,1.2598358952652504
559,1.5873594758703267,1.2598358952652504,1.5873637154640012,1.2598446912645058
560,1.5873637154640012,1.2598446912645058,1.5873676947946485,1.2598528556683934
561,1.5873676947946485,1.2598528556683934,1.5873713907028333,1.2598603255242355
562,1.5873713907028333,1.2598603255242355,1.587374761548723,1.2598669957654243
563,1.587374761548723,1.2598669957654243,1.5873777446517683,1.2598727180872347
564,1.5873777446517683,1.2598727180872347,1.5873802642590287,1.2598773285665361
565,1.5873802642590287,1.2598773285665361,1.5873822594141183,1.2598807250216513
566,1.5873822594141183,1.2598807250216513,1.5873837257303032,1.259882972258051
567,1.5873837257303032,1.259882972258051,1.587384872570219,1.259884943974975
568,1.587384872570219,1.259884943974975,1.5873858288720493,1.2598868198011417
569,1.5873858288720493,1.2598868198011417,1.5873866673816626,1.2598886157316618
570,1.5873866673816626,1.2598886157316618,1.5873874300636521,1.2598903340849383
571,1.5873874300636521,1.2598903340849383,1.5873881390697389,1.259891977682504
572,1.5873881390697389,1.259891977682504,1.5873888071860824,1.2598935483039277
573,1.5873888071860824,1.2598935483039277,1.5873894415481107,1.2598950481154094
574,1.5873894415481107,1.2598950481154094,1.587390046297007,1.259896479395657
575,1.587390046297007,1.259896479395657,1.587390623967585,1.259897844460869
576,1.587390623967585,1.259897844460869,1.5873911762345136,1.259899145625781
577,1.5873911762345136,1.259899145625781,1.587391704311081,1.25990038518317
578,1.587391704311081,1.25990038518317,1.5873922090003818,1.2599015655643684
579,1.5873922090003818,1.2599015655643684,1.5873926916064942,1.2599026884463873
580,1.5873926916064942,1.2599026884463873,1.5873931524988114,1.2599037565033702
581,1.5873931524988114,1.2599037565033702,1.5873935924855103,1.2599047717020766
582,1.5873935924855103,1.2599047717020766,1.5873940122721846,1.259905736097221
583,1.5873940122721846,1.259905736097221,1.5873944125333839,1.2599066517095676
584,1.5873944125333839,1.2599066517095676,1.5873947939585216,1.2599075204758554
585,1.5873947939585216,1.2599075204758554,1.587395157187975,1.2599083443256187
586,1.587395157187975,1.2599083443256187,1.5873955028638014,1.259909125117057
587,1.5873955028638014,1.259909125117057,1.5873958316311252,1.259909864642985
588,1.5873958316311252,1.259909864642985,1.5873961440990405,1.2599105646741475
589,1.5873961440990405,1.2599105646741475,1.5873964407291097,1.2599112270675936
590,1.5873964407291097,1.2599112270675936,1.587396722531028,1.2599118530181463
591,1.587396722531028,1.2599118530181463,1.587396989743776,1.259912444565682
592,1.587396989743776,1.259912444565682,1.5873972430146464,1.2599130031380472
593,1.5873972430146464,1.2599130031380472,1.5873974829077833,1.2599135302363118
594,1.5873974829077833,1.2599135302363118,1.5873977099853886,1.2599140273023592
595,1.5873977099853886,1.2599140273023592,1.5873979247712713,1.259914495757659
596,1.5873979247712713,1.259914495757659,1.587398127791945,1.2599149369549174


==> Data/academic_bvc_flow2.csv <==
index,srcx,srcy,tgtx,tgty
0,5.0,2.0,4.565780955411718,1.3870719043564625
1,4.565780955411718,1.3870719043564625,4.368184399946633,1.0203978151223807
2,4.368184399946633,1.0203978151223807,4.262795739758579,0.773775388097843
3,4.262795739758579,0.773775388097843,4.200906824248644,0.5982272341960554
4,4.200906824248644,0.5982272341960554,4.161727543496126,0.46950250266563254
5,4.161727543496126,0.46950250266563254,4.135109138344533,0.3735886465306187
6,4.135109138344533,0.3735886465306187,4.091483129205996,0.32485780246634843
7,4.091483129205996,0.32485780246634843,4.046999112323617,0.30068277565427876
8,4.046999112323617,0.30068277565427876,4.005365132104139,0.28746015390875834
9,4.005365132104139,0.28746015390875834,3.9656753248236853,0.2811246484327008
10,3.9656753248236853,0.2811246484327008,3.9274188603519984,0.2791889949034502
11,3.9274188603519984,0.2791889949034502,3.8902903143897363,0.2801070974538426
12,3.8902903143897363,0.2801070974538426,3.854097773537704,0.28290523917349525
13,3.854097773537704,0.28290523917349525,3.8187152802970163,0.2869629682746623
14,3.8187152802970163,0.2869629682746623,3.7840568181906704,0.29188068951054513
15,3.7840568181906704,0.29188068951054513,3.750061400930474,0.29739851514792465
16,3.750061400930474,0.29739851514792465,3.7166841805498714,0.3033458500831523
17,3.7166841805498714,0.3033458500831523,3.6838909794362746,0.3096097272358613
18,3.6838909794362746,0.3096097272358613,3.651654839283181,0.3161147013641157
19,3.651654839283181,0.3161147013641157,3.6199538004855825,0.3228099707820911
20,3.6199538004855825,0.3228099707820911,3.588769444037495,0.32966103856702816
21,3.588769444037495,0.32966103856702816,3.5580859217691216,0.3366442764395105
22,3.5580859217691216,0.3366442764395105,3.5278893013320753,0.34374334891508124
23,3.5278893013320753,0.34374334891508124,3.498167117708824,0.3509468426000585
24,3.498167117708824,0.3509468426000585,3.4689080618567507,0.35824668245918184
25,3.4689080618567507,0.35824668245918184,3.4401017611197453,0.3656370648008148
26,3.4401017611197453,0.3656370648008148,3.4117386231282594,0.37311373781279134
27,3.4117386231282594,0.37311373781279134,3.3838097210221654,0.38067350564544505
28,3.3838097210221654,0.38067350564544505,3.3563067088680096,0.38831388938373684
29,3.3563067088680096,0.38831388938373684,3.3292217576123244,0.39603289215500137
30,3.3292217576123244,0.39603289215500137,3.302547505482231,0.4038288352113883
31,3.302547505482231,0.4038288352113883,3.276277018639177,0.41170024269359895
32,3.276277018639177,0.41170024269359895,3.2504037591735884,0.41964575999617126
33,3.2504037591735884,0.41964575999617126,3.2249215584019213,0.4276640954733762
34,3.2249215584019213,0.4276640954733762,3.1998245940273895,0.4357539784637868
35,3.1998245940273895,0.4357539784637868,3.1751073701402093,0.4439141288018506
36,3.1751073701402093,0.4439141288018506,3.150764699321836,0.4521432344746206
37,3.150764699321836,0.4521432344746206,3.126791686320026,0.4604399351009852
38,3.126791686320026,0.4604399351009852,3.1031837129045203,0.4688028096118521
39,3.1031837129045203,0.4688028096118521,3.0799364236149933,0.47723036699465066
40,3.0799364236149933,0.47723036699465066,3.057045712186068,0.48572103930264054
41,3.057045712186068,0.48572103930264054,3.0345077084873426,0.4942731763650651
42,3.0345077084873426,0.4942731763650651,3.012318765855388,0.5028850417995309
43,3.012318765855388,0.5028850417995309,2.9904754487237164,0.5115548100445653
44,2.9904754487237164,0.5115548100445653,2.9689745204786964,0.5202805642127921
45,2.9689745204786964,0.5202805642127921,2.9478129314862906,0.52906029462372
46,2.9478129314862906,0.52906029462372,2.9269878072477846,0.5378918979167805
47,2.9269878072477846,0.5378918979167805,2.9064964366533417,0.5467731766748948
48,2.9064964366533417,0.5467731766748948,2.886336260310998,0.5557018395098977
49,2.886336260310998,0.5557018395098977,2.866504858936091,0.5646755015760438
50,2.866504858936091,0.5646755015760438,2.8469999417924616,0.5736916854882425
51,2.8469999417924616,0.5736916854882425,2.8278193351823426,0.5827478226288519
52,2.8278193351823426,0.5827478226288519,2.808960970986804,0.5918412548316608
53,2.808960970986804,0.5918412548316608,2.7904228752631055,0.6009692364347239
54,2.7904228752631055,0.6009692364347239,2.7722031569093732,0.6101289366954586
55,2.7722031569093732,0.6101289366954586,2.7542999964107415,0.6193174425621667
56,2.7542999964107415,0.6193174425621667,2.7367116346844838,0.6285317617961752
57,2.7367116346844838,0.6285317617961752,2.7194363620447346,0.637768826438271
58,2.7194363620447346,0.637768826438271,2.702472507310183,0.6470254966121703
59,2.702472507310183,0.6470254966121703,2.685818427080557,0.656298564656528
60,2.685818427080557,0.656298564656528,2.6694724952098623,0.6655847595755302
61,2.6694724952098623,0.6655847595755302,2.65343309250612,0.6748807517964996
62,2.65343309250612,0.6748807517964996,2.6376985966887907,0.6841831582212268
63,2.6376985966887907,0.6841831582212268,2.6222673726361503,0.6934885475559688
64,2.6222673726361503,0.6934885475559688,2.6071377629555568,0.702793445903271
65,2.6071377629555568,0.702793445903271,2.592308078909873,0.7120943425969969
66,2.592308078909873,0.7120943425969969,2.5777765917331834,0.7213876962602308
67,2.5777765917331834,0.7213876962602308,2.5635415243684596,0.7306699410640685
68,2.5635415243684596,0.7306699410640685,2.5496010436589023,0.7399374931637613
69,2.5496010436589023,0.7399374931637613,2.5359532530233815,0.7491867572872456
70,2.5359532530233815,0.7491867572872456,2.522596185740637,0.7584141334452366
71,2.522596185740637,0.7584141334452366,2.509527798406961,0.7676160237769374
72,2.509527798406961,0.7676160237769374,2.496745965476748,0.7767888393776932
73,2.496745965476748,0.7767888393776932,2.4842484740641404,0.7859290072529855
74,2.4842484740641404,0.7859290072529855,2.4720330194225775,0.7950329772543897
75,2.4720330194225775,0.7950329772543897,2.460097201042612,0.8040972289966712
76,2.460097201042612,0.8040972289966712,2.4484385193793083,0.8131182787255737
77,2.4484385193793083,0.8131182787255737,2.4370543732167467,0.8220926861058367
78,2.4370543732167467,0.8220926861058367,2.425942057673206,0.8310170608991742
79,2.425942057673206,0.8310170608991742,2.4150987628465352,0.8398880695023382
80,2.4150987628465352,0.8398880695023382,2.4045215730951255,0.8487024413159932
81,2.4045215730951255,0.8487024413159932,2.3942074669457676,0.857456974915919
82,2.3942074669457676,0.857456974915919,2.3841533176156373,0.8661485439990524
83,2.3841533176156373,0.8661485439990524,2.3743558941316696,0.8747741030780477
84,2.3743558941316696,0.8747741030780477,2.364811863026777,0.8833306928993881
85,2.364811863026777,0.8833306928993881,2.3555177905887517,0.8918154455615931
86,2.3555177905887517,0.8918154455615931,2.346470145634304,0.900225589311735
87,2.346470145634304,0.900225589311735,2.3376653027776073,0.9085584530002898
88,2.3376653027776073,0.9085584530002898,2.3290995461599393,0.9168114701762777
89,2.3290995461599393,0.9168114701762777,2.3207690736045734,0.9249821828067015
90,2.3207690736045734,0.9249821828067015,2.3126700011590446,0.9330682446064247
91,2.3126700011590446,0.9330682446064247,2.3047983679852417,0.9410674239668565
92,2.3047983679852417,0.9410674239668565,2.2971501415565405,0.9489776064740845
93,2.2971501415565405,0.9489776064740845,2.289721223120372,0.956796797009417
94,2.289721223120372,0.956796797009417,2.282507453384202,0.9645231214276402
95,2.282507453384202,0.9645231214276402,2.275504618382906,0.9721548278106382
96,2.275504618382906,0.9721548278106382,2.2687084554859336,0.9796902872963585
97,2.2687084554859336,0.9796902872963585,2.262114659503435,0.9871279944853971
98,2.262114659503435,0.9871279944853971,2.255718888470417,0.9944665676077443
99,2.255718888470417,0.9944665676077443,2.2495167710087136,1.0017047475594245
100,2.2495167710087136,1.0017047475594245,2.243503911288345,1.008841397624736
101,2.243503911288345,1.008841397624736,2.2376758955649665,1.0158755020758763
102,2.2376758955649665,1.0158755020758763,2.2320282982196358,1.0228061645774353
103,2.2320282982196358,1.0228061645774353,2.2265566876871876,1.0296326062262564
104,2.2265566876871876,1.0296326062262564,2.2212566322462157,1.0363541632426068
105,2.2212566322462157,1.0363541632426068,2.2161237056463534,1.0429702843300386
106,2.2161237056463534,1.0429702843300386,2.211153492551329,1.0494805277225978
107,2.211153492551329,1.0494805277225978,2.206341593779072,1.0558845579391436
108,2.206341593779072,1.0558845579391436,2.2016836313229335,1.0621821422654816
109,2.2016836313229335,1.0621821422654816,2.1971752531408364,1.0683731469857727
110,2.1971752531408364,1.0683731469857727,2.192812137701814,1.0744575333852697
111,2.192812137701814,1.0744575333852697,2.1885899982819774,1.0804353535468527
112,2.1885899982819774,1.0804353535468527,2.184504587004349,1.0863067459640807
113,2.184504587004349,1.0863067459640807,2.1805516986192846,1.0920719309935687
114,2.1805516986192846,1.0920719309935687,2.176727174024294,1.097731206169428
115,2.176727174024294,1.097731206169428,2.173026903523963,1.1032849414023147
116,2.173026903523963,1.1032849414023147,2.1694468298324874,1.1087335740852284
117,2.1694468298324874,1.1087335740852284,2.1659829508227504,1.114077604127793
118,2.1659829508227504,1.114077604127793,2.162631322027253,1.1193175889401243
119,2.162631322027253,1.1193175889401243,2.1593880588973398,1.124454138386712
120,2.1593880588973398,1.124454138386712,2.1562493388464983,1.1294879097197936
121,2.1562493388464983,1.1294879097197936,2.15321140299034,1.1344196025624078
122,2.15321140299034,1.1344196025624078,2.150270557790621,1.1392499538552892
123,2.150270557790621,1.1392499538552892,2.14742317640553,1.1439797328889318
124,2.14742317640553,1.1439797328889318,2.144665699863631,1.1486097363843335
125,2.144665699863631,1.1486097363843335,2.1419946380483963,1.153140783647762
126,2.1419946380483963,1.153140783647762,2.13940657050288,1.1575737118133762
127,2.13940657050288,1.1575737118133762,2.1368981471067032,1.1619093711623294
128,2.1368981471067032,1.1619093711623294,2.1344660884148894,1.1661486206507772
129,2.1344660884148894,1.1661486206507772,2.132107186120221,1.170292323416689
130,2.132107186120221,1.170292323416689,2.129818303180759,1.174341342514645
131,2.129818303180759,1.174341342514645,2.127596373862205,1.1782965367686289
132,2.127596373862205,1.1782965367686289,2.1254384036529452,1.182158756773923
133,2.1254384036529452,1.182158756773923,2.123341469059196,1.1859288410548907
134,2.123341469059196,1.1859288410548907,2.121302717287214,1.1896076123845487
135,2.121302717287214,1.1896076123845487,2.1193193658190648,1.1931958742709783
136,2.1193193658190648,1.1931958742709783,2.1173887018879647,1.1966944076148252
137,2.1173887018879647,1.1966944076148252,2.1155080818587546,1.2001039675413723
138,2.1155080818587546,1.2001039675413723,2.1136749305186098,1.2034252804099608
139,2.1136749305186098,1.2034252804099608,2.1118867402826584,1.2066590410028566
140,2.1118867402826584,1.2066590410028566,2.1101410703187695,1.2098059098950427
141,2.1101410703187695,1.2098059098950427,2.108435545595386,1.2128665110058272
142,2.108435545595386,1.2128665110058272,2.1067678558559146,1.2158414293326252
143,2.1067678558559146,1.2158414293326252,2.1051357545786513,1.21873120883783
144,2.1051357545786513,1.21873120883783,2.103537057644654,1.2215363506315253
145,2.103537057644654,1.2215363506315253,2.1019696422803,1.2242573111651436
146,2.1019696422803,1.2242573111651436,2.100431445709237,1.2268945007154124
147,2.100431445709237,1.2268945007154124,2.098920463801626,1.2294482820181587
148,2.098920463801626,1.2294482820181587,2.097434749665012,1.231918969077214
149,2.097434749665012,1.231918969077214,2.095972412178585,1.2343068261460268
150,2.095972412178585,1.2343068261460268,2.0945316144724506,1.2366120668793175
151,2.0945316144724506,1.2366120668793175,2.0931105723533863,1.2388348536518718
152,2.0931105723533863,1.2388348536518718,2.0917075526784648,1.2409752970413377
153,2.0917075526784648,1.2409752970413377,2.090320871417645,1.243033455627943
154,2.090320871417645,1.243033455627943,2.0889488927636446,1.245009335317537
155,2.0889488927636446,1.245009335317537,2.087590026450371,1.2469028897791294
156,2.087590026450371,1.2469028897791294,2.086242726262824,1.248714020388217
157,2.086242726262824,1.248714020388217,2.084905488166999,1.2504425764756077
158,2.084905488166999,1.2504425764756077,2.083576848394562,1.2520883557179863
159,2.083576848394562,1.2520883557179863,2.082255381483203,1.2536511046659589
160,2.082255381483203,1.2536511046659589,2.080939698273534,1.2551305194052378
161,2.080939698273534,1.2551305194052378,2.0796284438633976,1.256526246346525
162,2.0796284438633976,1.256526246346525,2.0783202955204145,1.2578378831395856
163,2.0783202955204145,1.2578378831395856,2.0770139605535802,1.2590649797069178
164,2.0770139605535802,1.2590649797069178,2.075708174144696,1.260207039392358
165,2.075708174144696,1.260207039392358,2.074401697140383,1.2612635202198872
166,2.074401697140383,1.2612635202198872,2.0730933138884877,1.2622338362044165
167,2.0730933138884877,1.2622338362044165,2.071781829691779,1.263117358973784
168,2.071781829691779,1.263117358973784,2.070466068763413,1.2639134191759653
169,2.070466068763413,1.2639134191759653,2.06914487176804,1.264621308178773
170,2.06914487176804,1.264621308178773,2.067817093426956,1.2652402798066338
171,2.067817093426956,1.2652402798066338,2.066481600087378,1.2657695521577765
172,2.066481600087378,1.2657695521577765,2.065137267256285,1.2662083094966687
173,2.065137267256285,1.2662083094966687,2.063782977099186,1.266555704216487
174,2.063782977099186,1.266555704216487,2.062417615904085,1.2668108588663383
175,2.062417615904085,1.2668108588663383,2.0610400715108392,1.266972868237922
176,2.0610400715108392,1.266972868237922,2.0596492306567336,1.267040801563146
177,2.0596492306567336,1.267040801563146,2.058243976471491,1.2670137046292733
178,2.058243976471491,1.2670137046292733,2.056823185677635,1.2668906019721713
179,2.056823185677635,1.2668906019721713,2.0553851905185185,1.2666740183667942
180,2.0553851905185185,1.2666740183667942,2.05392329822131,1.2663966738964483
181,2.05392329822131,1.2663966738964483,2.0524330303620015,1.2660526440133208
182,2.0524330303620015,1.2660526440133208,2.0509113589262715,1.2656372469447241
183,2.0509113589262715,1.2656372469447241,2.0493561932956683,1.2651466487544147
184,2.0493561932956683,1.2651466487544147,2.047766036630344,1.2645775986821124
185,2.047766036630344,1.2645775986821124,2.046139756380938,1.2639272524486365
186,2.046139756380938,1.2639272524486365,2.0444764314327286,1.2631930546131616
187,2.0444764314327286,1.2631930546131616,2.0427752505346706,1.2623726604546395
188,2.0427752505346706,1.2623726604546395,2.041035444930865,1.261463884227983
189,2.041035444930865,1.261463884227983,2.039256243717829,1.2604646649677747
190,2.039256243717829,1.2604646649677747,2.0374368442413884,1.2593730439318942
191,2.0374368442413884,1.2593730439318942,2.0355763924017816,1.2581871497433372
192,2.0355763924017816,1.2581871497433372,2.0336739694518537,1.2569051886078624
193,2.0336739694518537,1.2569051886078624,2.031728583022472,1.2555254378676357
194,2.031728583022472,1.2555254378676357,2.0297391608763307,1.2540462417394056
195,2.0297391608763307,1.2540462417394056,2.0277045464015933,1.2524660084766521
196,2.0277045464015933,1.2524660084766521,2.0256234951951786,1.250783208453996
197,2.0256234951951786,1.250783208453996,2.0234946723091762,1.248996372842929
198,2.0234946723091762,1.248996372842929,2.0213166498812423,1.2471040926601806
199,2.0213166498812423,1.2471040926601806,2.0190879049666317,1.24510501804354
200,2.0190879049666317,1.24510501804354,2.0168068174529044,1.2429978576578524
201,2.0168068174529044,1.2429978576578524,2.0144716679797003,1.2407813781649941
202,2.0144716679797003,1.2407813781649941,2.01208063581288,1.2384544037116467
203,2.01208063581288,1.2384544037116467,2.0096317966397383,1.2360158154015157
204,2.0096317966397383,1.2360158154015157,2.0071231202632176,1.2334645507267539
205,2.0071231202632176,1.2334645507267539,2.0045524682133427,1.2307996028675565
206,2.0045524682133427,1.2307996028675565,2.0019175910996108,1.2280200202050442
207,2.0019175910996108,1.2280200202050442,1.9999861650903883,1.2263196216583703
208,1.9999861650903883,1.2263196216583703,1.9987264208406947,1.2261554309830756
209,1.9987264208406947,1.2261554309830756,1.9976078002301836,1.2278256069292948
210,1.9976078002301836,1.2278256069292948,1.9960325036375002,1.2335820487770095
211,1.9960325036375002,1.2335820487770095,1.9753055575346858,1.2347896666503644
212,1.9753055575346858,1.2347896666503644,1.9622254764621827,1.23793900643139
213,1.9622254764621827,1.23793900643139,1.9525278482063413,1.2408573488631343
214,1.9525278482063413,1.2408573488631343,1.9445818347125423,1.243118061907346
215,1.9445818347125423,1.243118061907346,1.9376038617871683,1.2446596431179058
216,1.9376038617871683,1.2446596431179058,1.9311969757145346,1.245551892006511
217,1.9311969757145346,1.245551892006511,1.9251459736276204,1.2459010324367608
218,1.9251459736276204,1.2459010324367608,1.9193247155150026,1.245812882884105
219,1.9193247155150026,1.245812882884105,1.913653312009955,1.2453802332724127
220,1.913653312009955,1.2453802332724127,1.9080777236313562,1.244680051566527
221,1.9080777236313562,1.244680051566527,1.9025595724478772,1.243774420120141
222,1.9025595724478772,1.243774420120141,1.8970707136875742,1.2427126555335697
223,1.8970707136875742,1.2427126555335697,1.8915901079166038,1.2415335901266242
224,1.8915901079166038,1.2415335901266242,1.8861018667694278,1.2402676403718245
225,1.8861018667694278,1.2402676403718245,1.8805939417021582,1.2389385561012036
226,1.8805939417021582,1.2389385561012036,1.87505719517671,1.237564850237779
227,1.87505719517671,1.237564850237779,1.869484718211715,1.236160945971086
228,1.869484718211715,1.236160945971086,1.8638713175523638,1.2347380871851616
229,1.8638713175523638,1.2347380871851616,1.858213125386751,1.2333050558960432
230,1.858213125386751,1.2333050558960432,1.8525073004228263,1.2318687347681179
231,1.8525073004228263,1.2318687347681179,1.8467517983673487,1.2304345464304003
232,1.8467517983673487,1.2304345464304003,1.8409451956758862,1.2290067954319688
233,1.8409451956758862,1.2290067954319688,1.8350865544038193,1.227588933610547
234,1.8350865544038193,1.227588933610547,1.8291753188310058,1.2261837654396692
235,1.8291753188310058,1.2261837654396692,1.823211236652848,1.2247936064869482
236,1.823211236652848,1.2247936064869482,1.8171942991469485,1.223420405348079
237,1.8171942991469485,1.223420405348079,1.8111246959719947,1.2220658372068738
238,1.8111246959719947,1.2220658372068738,1.8050027812261322,1.2207313754085025
239,1.8050027812261322,1.2207313754085025,1.798829048148769,1.2194183460357282
240,1.798829048148769,1.2194183460357282,1.792604110440055,1.2181279693743987
241,1.792604110440055,1.2181279693743987,1.7863286886324747,1.2168613912859032
242,1.7863286886324747,1.2168613912859032,1.7800036003070905,1.2156197068228483
243,1.7800036003070905,1.2156197068228483,1.7736297532250613,1.2144039778911808
244,1.7736297532250613,1.2144039778911808,1.7672081406604472,1.2132152463463093
245,1.7672081406604472,1.2132152463463093,1.7607398383866586,1.212054543587566
246,1.7607398383866586,1.212054543587566,1.7542260028970271,1.2109228974647939
247,1.7542260028970271,1.2109228974647939,1.7476678705383168,1.2098213371171715
248,1.7476678705383168,1.2098213371171715,1.7410667573112506,1.2087508962151525
249,1.7410667573112506,1.2087508962151525,1.7344240591495117,1.2077126149617405
250,1.7344240591495117,1.2077126149617405,1.7277412525322968,1.2067075411215271
251,1.7277412525322968,1.2067075411215271,1.7210198953185083,1.2057367302789197
252,1.7210198953185083,1.2057367302789197,1.714261627715584,1.20480124547605
253,1.714261627715584,1.20480124547605,1.707468173314679,1.203902156342285
254,1.707468173314679,1.203902156342285,1.7006413401379195,1.203040537798217
255,1.7006413401379195,1.203040537798217,1.6937830216539078,1.2022174683952556
256,1.6937830216539078,1.2022174683952556,1.6868951977254238,1.2014340283357892
257,1.6868951977254238,1.2014340283357892,1.6799799354590508,1.2006912972070094
258,1.6799799354590508,1.2006912972070094,1.6730393899307439,1.1999903514528891
259,1.6730393899307439,1.1999903514528891,1.6660758047645687,1.1993322616027127
260,1.6660758047645687,1.1993322616027127,1.659091512544267,1.1987180892703782
261,1.659091512544267,1.1987180892703782,1.6520889350082733,1.1981488839648646
262,1.6520889350082733,1.1981488839648646,1.6450705831808508,1.1976256795691058
263,1.6450705831808508,1.1976256795691058,1.6380390570467147,1.1971494908201599
264,1.6380390570467147,1.1971494908201599,1.6309970451805829,1.1967213094566
265,1.6309970451805829,1.1967213094566,1.6239473240708489,1.1963421002245782
266,1.6239473240708489,1.1963421002245782,1.6168927571855958,1.1960127967152823
267,1.6168927571855958,1.1960127967152823,1.6098362937689594,1.1957342970454363
268,1.6098362937689594,1.1957342970454363,1.602780967357404,1.1955074593940804
269,1.602780967357404,1.1955074593940804,1.5957298940069014,1.1953330974105665
270,1.5957298940069014,1.1953330974105665,1.5886862702234628,1.1952119755104895
271,1.5886862702234628,1.1952119755104895,1.5816533705910145,1.1951448040781405
272,1.5816533705910145,1.1951448040781405,1.5746345450922437,1.1951322345959503
273,1.5746345450922437,1.1951322345959503,1.5676332161198074,1.1951748547232952
274,1.5676332161198074,1.1951748547232952,1.5606528751771664,1.1952731833488803
275,1.5606528751771664,1.1952731833488803,1.5536970792880735,1.1954276656253264
276,1.5536970792880735,1.1954276656253264,1.5467694470206008,1.195638668105436
277,1.5467694470206008,1.195638668105436,1.5398736543472547,1.195906473814869
278,1.5398736543472547,1.195906473814869,1.533013430104788,1.196231277498373
279,1.533013430104788,1.196231277498373,1.5261925512053451,1.1966131809615144
280,1.5261925512053451,1.1966131809615144,1.5194148375761611,1.197052188563735
281,1.5194148375761611,1.197052188563735,1.5126841468425531,1.1975482028961673
282,1.5126841468425531,1.1975482028961673,1.506004368770897,1.198101020677949
283,1.506004368770897,1.198101020677949,1.4993794194902785,1.1987103289048404
284,1.4993794194902785,1.1987103289048404,1.4928132355134642,1.1993757012836679
285,1.4928132355134642,1.1993757012836679,1.4863097675796777,1.2000965949855484
286,1.4863097675796777,1.2000965949855484,1.4798729743433494,1.2008723477499066
287,1.4798729743433494,1.2008723477499066,1.4735068159345144,1.2017021753700374
288,1.4735068159345144,1.2017021753700374,1.4672152474178128,1.2025851695893477
289,1.4672152474178128,1.2025851695893477,1.4610022121780988,1.2035202964354734
290,1.4610022121780988,1.2035202964354734,1.4548716352614415,1.2045063950172146
291,1.4548716352614415,1.2045063950172146,1.4488274167008284,1.2055421768066747
292,1.4488274167008284,1.2055421768066747,1.4428734248560904,1.2066262254261775
293,1.4428734248560904,1.2066262254261775,1.4370134897971423,1.2077569969568507
294,1.4370134897971423,1.2077569969568507,1.4312513967611882,1.2089328207805772
295,1.4312513967611882,1.2089328207805772,1.4255908797096022,1.2101519009676962
296,1.4255908797096022,1.2101519009676962,1.420035615014451,1.2114123182145058
297,1.420035615014451,1.2114123182145058,1.4145892152990212,1.212712032334907
298,1.4145892152990212,1.212712032334907,1.4092552234585118,1.2140488853038818
299,1.4092552234585118,1.2140488853038818,1.404037106882971,1.2154206048489395
300,1.404037106882971,1.2154206048489395,1.3989382519036497,1.216824808581191
301,1.3989382519036497,1.216824808581191,1.393961958481568,1.218259008654389
302,1.393961958481568,1.218259008654389,1.3891114351547194,1.2197206169369208
303,1.3891114351547194,1.2197206169369208,1.38438979425789,1.2212069506785794
304,1.38438979425789,1.2212069506785794,1.3798000474264587,1.2227152386509617
305,1.3798000474264587,1.2227152386509617,1.3753451013929159,1.2242426277376206
306,1.3753451013929159,1.2242426277376206,1.371027754082136,1.225786189947615
307,1.371027754082136,1.225786189947615,1.366850691008764,1.227342929823893
308,1.366850691008764,1.227342929823893,1.3628164819778323,1.2289097922155554
309,1.3628164819778323,1.2289097922155554,1.3589275780844834,1.2304836703842985
310,1.3589275780844834,1.2304836703842985,1.3551863090134275,1.2320614144063695
311,1.3551863090134275,1.2320614144063695,1.3515948806189277,1.2336398398487296
312,1.3515948806189277,1.2336398398487296,1.348155372822863,1.2352157366334757
313,1.348155372822863,1.2352157366334757,1.34486973770076,1.2367858781813366
314,1.34486973770076,1.2367858781813366,1.341739797921775,1.2383470306152942
315,1.341739797921775,1.2383470306152942,1.33876724536565,1.2398959621458847
316,1.33876724536565,1.2398959621458847,1.3359536399922525,1.2414294525179732
317,1.3359536399922525,1.2414294525179732,1.3333004089114655,1.242944302514447
318,1.3333004089114655,1.242944302514447,1.3308088456505631,1.2444373434666915
319,1.3308088456505631,1.2444373434666915,1.328480109585154,1.2459054467527133
320,1.328480109585154,1.2459054467527133,1.326315225528872,1.2473455332342116
321,1.326315225528872,1.2473455332342116,1.3243150834534883,1.2487545826073827
322,1.3243150834534883,1.2487545826073827,1.322480438321768,1.250129642633513
323,1.322480438321768,1.250129642633513,1.320811910013345,1.2514678382180175
324,1.320811910013345,1.2514678382180175,1.3193099833243183,1.2527663803075062
325,1.3193099833243183,1.2527663803075062,1.3179750080218708,1.2540225745753883
326,1.3179750080218708,1.2540225745753883,1.3168071989360244,1.2552338298674544
327,1.3168071989360244,1.2552338298674544,1.3158066360716232,1.2563976663797722
328,1.3158066360716232,1.2563976663797722,1.3149732647248267,1.2575117235421134
329,1.3149732647248267,1.2575117235421134,1.3143068955897137,1.2585737675809616
330,1.3143068955897137,1.2585737675809616,1.3138072048421103,1.2595816987369692
331,1.3138072048421103,1.2595816987369692,1.3134737341968705,1.2605335581033554
332,1.3134737341968705,1.2605335581033554,1.3133058908797728,1.2614275341202035
333,1.3133058908797728,1.2614275341202035,1.31330294763873,1.2622619685503007
334,1.31330294763873,1.2622619685503007,1.3134707196261182,1.2628776947706892
335,1.3134707196261182,1.2628776947706892,1.3137956677779323,1.263479704281969
336,1.3137956677779323,1.263479704281969,1.314273840954397,1.264050173169572
337,1.314273840954397,1.264050173169572,1.3149038447877766,1.264579077963315
338,1.3149038447877766,1.264579077963315,1.3156847612129123,1.2650605910143171
339,1.3156847612129123,1.2650605910143171,1.3166155973893965,1.2654911546508325
340,1.3166155973893965,1.2654911546508325,1.3176951711802627,1.2658685133449934
341,1.3176951711802627,1.2658685133449934,1.3189221110788631,1.2661911742645282
342,1.3189221110788631,1.2661911742645282,1.3202948752711379,1.266458125929906
343,1.3202948752711379,1.266458125929906,1.3218117671816063,1.266668692774705
344,1.3218117671816063,1.266668692774705,1.3234709466988088,1.2668224485698563
345,1.3234709466988088,1.2668224485698563,1.325270435675351,1.2669191769120227
346,1.325270435675351,1.2669191769120227,1.32720812066612,1.2669588521737514
347,1.32720812066612,1.2669588521737514,1.3292817547730653,1.2669416251258423
348,1.3292817547730653,1.2669416251258423,1.3314889581055922,1.2668678168464735
349,1.3314889581055922,1.2668678168464735,1.3338272177805393,1.2667379162032109
350,1.3338272177805393,1.2667379162032109,1.3362938884225595,1.2665525735194239
351,1.3362938884225595,1.2665525735194239,1.3388861916621186,1.2663126010595818
352,1.3388861916621186,1.2663126010595818,1.3416012163132431,1.2660189700415336
353,1.3416012163132431,1.2660189700415336,1.3444359185153503,1.2656728077133355
354,1.3444359185153503,1.2656728077133355,1.3473871220519444,1.265275394081329
355,1.3473871220519444,1.265275394081329,1.3504515188821204,1.2648281580777603
356,1.3504515188821204,1.2648281580777603,1.3536256698512572,1.264332673788926
357,1.3536256698512572,1.264332673788926,1.3569060057404927,1.2637906552028757
358,1.3569060057404927,1.2637906552028757,1.360288828548002,1.2632039512420379
359,1.360288828548002,1.2632039512420379,1.3637703131517709,1.2625745394653143
360,1.3637703131517709,1.2625745394653143,1.3673465091565224,1.261904520949324
361,1.3673465091565224,1.261904520949324,1.3710133432398786,1.2611961129317564
362,1.3710133432398786,1.2611961129317564,1.37476662199643,1.2604516403963546
363,1.37476662199643,1.2604516403963546,1.3786020348828483,1.259673530359906
364,1.3786020348828483,1.259673530359906,1.382515157849063,1.2588643025832307
365,1.382515157849063,1.2588643025832307,1.3865014571555108,1.258026562882369
366,1.3865014571555108,1.258026562882369,1.3905562950549442,1.2571629842597463
367,1.3905562950549442,1.2571629842597463,1.394674931735375,1.2562763223372104
368,1.394674931735375,1.2562763223372104,1.3988525323139365,1.2553693931036873
369,1.3988525323139365,1.2553693931036873,1.4030806473961512,1.2544735873026271
370,1.4030806473961512,1.2544735873026271,1.408617703202823,1.2528257756727639
371,1.408617703202823,1.2528257756727639,1.4133751384191822,1.2514462736007523
372,1.4133751384191822,1.2514462736007523,1.4179464544894937,1.250241965676146
373,1.4179464544894937,1.250241965676146,1.4224810012609785,1.2491349465609687
374,1.4224810012609785,1.2491349465609687,1.4270160648970391,1.2480810644283546
375,1.4270160648970391,1.2480810644283546,1.4315592114790456,1.2470587804938824
376,1.4315592114790456,1.2470587804938824,1.4361094063568616,1.246058886731227
377,1.4361094063568616,1.246058886731227,1.4406628140102906,1.2450783733935253
378,1.4406628140102906,1.2450783733935253,1.445214576097216,1.2441172035458257
379,1.445214576097216,1.2441172035458257,1.4497594381104357,1.243176702931271
380,1.4497594381104357,1.243176702931271,1.4542920030722775,1.242258775868161
381,1.4542920030722775,1.242258775868161,1.458806847341489,1.2413655276506286
382,1.458806847341489,1.2413655276506286,1.4632985795022129,1.2404990832421954
383,1.4632985795022129,1.2404990832421954,1.467761874265487,1.2396614995046575
384,1.467761874265487,1.2396614995046575,1.472191494327438,1.238854722572012
385,1.472191494327438,1.238854722572012,1.4765823083727392,1.2380805645062938
386,1.4765823083727392,1.2380805645062938,1.4809293035364048,1.237340693615249
387,1.4809293035364048,1.237340693615249,1.4852275990917514,1.2366366270002194
388,1.4852275990917514,1.2366366270002194,1.4894724569809135,1.2359697284612652
389,1.4894724569809135,1.2359697284612652,1.4936592943537554,1.235341205036098
390,1.4936592943537554,1.235341205036098,1.4977836932954753,1.2347521072199168
391,1.4977836932954753,1.2347521072199168,1.5018414108357099,1.2342033293514703
392,1.5018414108357099,1.2342033293514703,1.505828387888459,1.233695611368319
393,1.505828387888459,1.233695611368319,1.5097407598569579,1.2332295384940681
394,1.5097407598569579,1.2332295384940681,1.5135748625777614,1.232805546366904
395,1.5135748625777614,1.232805546366904,1.5173272400839592,1.2324239241942405
396,1.5173272400839592,1.2324239241942405,1.520994652807372,1.232084816787558
397,1.520994652807372,1.232084816787558,1.5245740820244464,1.23178823074619
398,1.5245740820244464,1.23178823074619,1.528062737282424,1.2315340368506664
399,1.528062737282424,1.2315340368506664,1.531458058875203,1.2313219777437672
400,1.531458058875203,1.2313219777437672,1.5347577229802931,1.2311516721902178
401,1.5347577229802931,1.2311516721902178,1.5379596439174366,1.231022621939316
402,1.5379596439174366,1.231022621939316,1.5410619779044283,1.2309342162338122
403,1.5410619779044283,1.2309342162338122,1.5440631231769035,1.2308857399087656
404,1.5440631231769035,1.2308857399087656,1.5469617218583605,1.2308763788511703
405,1.5469617218583605,1.2308763788511703,1.5497566596656167,1.2309052270954302
406,1.5497566596656167,1.2309052270954302,1.552447065241531,1.2309712936828199
407,1.552447065241531,1.2309712936828199,1.555032309399498,1.2310735087357505
408,1.555032309399498,1.2310735087357505,1.5575120021684197,1.231210731328087
409,1.5575120021684197,1.231210731328087,1.559885990971811,1.231381755189522
410,1.559885990971811,1.231381755189522,1.5621543567461438,1.2315853158850332
411,1.5621543567461438,1.2315853158850332,1.564317410081499,1.2318200971839703
412,1.564317410081499,1.2318200971839703,1.5663756864178626,1.2320847376298802
413,1.5663756864178626,1.2320847376298802,1.5683299408566505,1.2323778366965648
414,1.5683299408566505,1.2323778366965648,1.5701811424010792,1.2326979607237487
415,1.5701811424010792,1.2326979607237487,1.5719304672556131,1.2330436491315393
416,1.5719304672556131,1.2330436491315393,1.5735792920165914,1.2334134199229343
417,1.5735792920165914,1.2334134199229343,1.5751291859978211,1.23380577536026
418,1.5751291859978211,1.23380577536026,1.5765819035468485,1.2342192068366165
419,1.5765819035468485,1.2342192068366165,1.5779393751414579,1.2346522004198557
420,1.5779393751414579,1.2346522004198557,1.5792036987732634,1.2351032413157559
421,1.5792036987732634,1.2351032413157559,1.5803771304901568,1.2355708185629561
422,1.5803771304901568,1.2355708185629561,1.5814620746725683,1.236053429379835
423,1.5814620746725683,1.236053429379835,1.5824610739402047,1.2365495832855922
424,1.5824610739402047,1.2365495832855922,1.583376798107159,1.2370578067817521
425,1.583376798107159,1.2370578067817521,1.5842120357870946,1.2375766441276792
426,1.5842120357870946,1.2375766441276792,1.5849696802376136,1.2381046646155438
427,1.5849696802376136,1.2381046646155438,1.5856527198782986,1.238640463922213
428,1.5856527198782986,1.238640463922213,1.5862642266443407,1.2391826672936441
429,1.5862642266443407,1.2391826672936441,1.586807344367162,1.2397299324630202
430,1.586807344367162,1.2397299324630202,1.587285277068657,1.24028095234516
431,1.587285277068657,1.24028095234516,1.587701277183913,1.2408344575356443
432,1.587701277183913,1.2408344575356443,1.5880586337490223,1.2413892186294582
433,1.5880586337490223,1.2413892186294582,1.5883606605959566,1.2419440483677713
434,1.5883606605959566,1.2419440483677713,1.5886106845987404,1.2424978036187202
435,1.5886106845987404,1.2424978036187202,1.588812034016598,1.2430493871965622
436,1.588812034016598,1.2430493871965622,1.5889680269808244,1.243597749522479
437,1.5889680269808244,1.243597749522479,1.5890819601729267,1.2441418901293064
438,1.5890819601729267,1.2441418901293064,1.589157097742128,1.2446808590115201
439,1.589157097742128,1.2446808590115201,1.5891966605105667,1.2452137578208688
440,1.5891966605105667,1.2452137578208688,1.5892038155144752,1.245739740907153
441,1.5892038155144752,1.245739740907153,1.5891816659292186,1.2462580162028043
442,1.5891816659292186,1.2462580162028043,1.5891332414253148,1.2467678459491873
443,1.5891332414253148,1.2467678459491873,1.589061489001417,1.2472685472618823
444,1.589061489001417,1.2472685472618823,1.5889692643386903,1.2477594925317255
445,1.5889692643386903,1.2477594925317255,1.588859323719067,1.2482401096580127
446,1.588859323719067,1.2482401096580127,1.5887343165474852,1.2487098821101028
447,1.5887343165474852,1.2487098821101028,1.5885967785150745,1.2491683488141125
448,1.5885967785150745,1.2491683488141125,1.5884491254381805,1.2496151038601402
449,1.5884491254381805,1.2496151038601402,1.5882936478050336,1.2500497960251418
450,1.5882936478050336,1.2500497960251418,1.5881325060509306,1.2504721281161524
451,1.5881325060509306,1.2504721281161524,1.5879677265907401,1.2508818561238695
452,1.5879677265907401,1.2508818561238695,1.5878011986230869,1.251278788189382
453,1.5878011986230869,1.251278788189382,1.587634671719118,1.2516627833842238
454,1.587634671719118,1.2516627833842238,1.5874697542032215,1.2520337503054086
455,1.5874697542032215,1.2520337503054086,1.5873079123275915,1.2523916454886357
456,1.5873079123275915,1.2523916454886357,1.5871504702369528,1.252736471644464
457,1.5871504702369528,1.252736471644464,1.586998610714071,1.2530682757239344
458,1.586998610714071,1.2530682757239344,1.5868533766909676,1.2533871468218523
459,1.5868533766909676,1.2533871468218523,1.586715673505057,1.2536932139276993
460,1.586715673505057,1.2536932139276993,1.5865862718738168,1.253986643535872
461,1.5865862718738168,1.253986643535872,1.586465811556153,1.2542676371286403
462,1.586465811556153,1.2542676371286403,1.5863548056633587,1.2545364285468101
463,1.5863548056633587,1.2545364285468101,1.5862536455776186,1.254793281264554
464,1.5862536455776186,1.254793281264554,1.5861626064313672,1.2550384855862022
465,1.5861626064313672,1.2550384855862022,1.5860818530965854,1.2552723557839132
466,1.5860818530965854,1.2552723557839132,1.5860114466293378,1.2554952271960735
467,1.5860114466293378,1.2554952271960735,1.5859513511115768,1.2557074533069728
468,1.5859513511115768,1.2557074533069728,1.585901440837668,1.2559094028181799
469,1.585901440837668,1.2559094028181799,1.5858615077362415,1.256101456792982
470,1.5858615077362415,1.256101456792982,1.585831269070525,1.2562840057564097
471,1.585831269070525,1.2562840057564097,1.5858103752290331,1.2564574469273255
472,1.5858103752290331,1.2564574469273255,1.58579841759958,1.2566221815328384
473,1.58579841759958,1.2566221815328384,1.5857949364786885,1.2567786121973847
474,1.5857949364786885,1.2567786121973847,1.5857994289133548,1.2569271404751732
475,1.5857994289133548,1.2569271404751732,1.5858113564349463,1.2570681645159338
476,1.5858113564349463,1.2570681645159338,1.5858301526403995,1.2572020768581424
477,1.5858301526403995,1.2572020768581424,1.585855230474626,1.2573292624787555
478,1.585855230474626,1.2573292624787555,1.585885989330444,1.257450096891746
479,1.585885989330444,1.257450096891746,1.585921821774691,1.2575649444843016
480,1.585921821774691,1.2575649444843016,1.585962119873197,1.2576741570827996
481,1.585962119873197,1.2576741570827996,1.5860062810348294,1.25777807280086
482,1.5860062810348294,1.25777807280086,1.5860537135763138,1.2578770148625507
483,1.5860537135763138,1.2578770148625507,1.5861038418606594,1.2579712905539373
484,1.5861038418606594,1.2579712905539373,1.5861561104167132,1.2580611910520016
485,1.5861561104167132,1.2580611910520016,1.5862099882545146,1.2581469905250249
486,1.5862099882545146,1.2581469905250249,1.5862649721633548,1.2582289460307798
487,1.5862649721633548,1.2582289460307798,1.5863205896569286,1.258307297381536
488,1.5863205896569286,1.258307297381536,1.586376401341804,1.2583822672257055
489,1.586376401341804,1.2583822672257055,1.5864320027778502,1.2584540612655628
490,1.5864320027778502,1.2584540612655628,1.586487025803789,1.2585228686472418
491,1.586487025803789,1.2585228686472418,1.5865411393701068,1.2585888624778296
492,1.5865411393701068,1.2585888624778296,1.5865940499549216,1.2586522003852116
493,1.5865940499549216,1.2586522003852116,1.5866455014249845,1.2587130253200607
494,1.5866455014249845,1.2587130253200607,1.5866952745276797,1.2587714663836203
495,1.5866952745276797,1.2587714663836203,1.5867431860708279,1.2588276396306397
496,1.5867431860708279,1.2588276396306397,1.5867890876336692,1.2588816490873844
497,1.5867890876336692,1.2588816490873844,1.5868328640733653,1.258933587678822
498,1.5868328640733653,1.258933587678822,1.586874431694059,1.2589835382692236
499,1.586874431694059,1.2589835382692236,1.586913736222577,1.2590315746734817
500,1.586913736222577,1.2590315746734817,1.586950750605389,1.259077762657756
501,1.586950750605389,1.259077762657756,1.5869854726478152,1.259122160945913
502,1.5869854726478152,1.259122160945913,1.5870179225774221,1.2591648221673073
503,1.5870179225774221,1.2591648221673073,1.5870481405046681,1.259205793821134
504,1.5870481405046681,1.259205793821134,1.5870761839204106,1.2592451191171854
505,1.5870761839204106,1.2592451191171854,1.5871021251580673,1.2592828378243295
506,1.5871021251580673,1.2592828378243295,1.587126048932843,1.2593189870195236
507,1.587126048932843,1.2593189870195236,1.5871480499248416,1.2593536018118665
508,1.5871480499248416,1.2593536018118665,1.5871682305567167,1.259386715879873
509,1.5871682305567167,1.259386715879873,1.5871866987355574,1.259418362147212
510,1.5871866987355574,1.259418362147212,1.5872035659184784,1.2594485731563605
511,1.5872035659184784,1.2594485731563605,1.5872189452361614,1.259477381502522
512,1.5872189452361614,1.259477381502522,1.5872329498242779,1.2595048201565442
513,1.5872329498242779,1.2595048201565442,1.5872456913383695,1.259530922717062
514,1.5872456913383695,1.259530922717062,1.5872572784124659,1.2595557239062065
515,1.5872572784124659,1.2595557239062065,1.587267816496535,1.2595792584782832
516,1.587267816496535,1.2595792584782832,1.5872774057028676,1.25960156290067
517,1.5872774057028676,1.25960156290067,1.5872861404570335,1.2596226748684582
518,1.5872861404570335,1.2596226748684582,1.587294109394032,1.2596426326501136
519,1.587294109394032,1.2596426326501136,1.5873013946203236,1.2596614754742101
520,1.5873013946203236,1.2596614754742101,1.5873080712633774,1.2596792437063011
521,1.5873080712633774,1.2596792437063011,1.5873142083095544,1.259695977511765
522,1.5873142083095544,1.259695977511765,1.5873198676404843,1.259711718006533
523,1.5873198676404843,1.259711718006533,1.5873251040344776,1.2597265072595103
524,1.5873251040344776,1.2597265072595103,1.5873299694242027,1.2597404099709724
525,1.5873299694242027,1.2597404099709724,1.5873345301631334,1.2597536456409717
526,1.5873345301631334,1.2597536456409717,1.587338820891244,1.2597662427814922
527,1.587338820891244,1.2597662427814922,1.587342878391073,1.259778218844453
528,1.587342878391073,1.259778218844453,1.587346736009208,1.2597895898910216
529,1.587346736009208,1.2597895898910216,1.5873504225854371,1.2598003722364937
530,1.5873504225854371,1.2598003722364937,1.5873539635585963,1.2598105806276385
531,1.5873539635585963,1.2598105806276385,1.587357378794905,1.2598202303795443
532,1.587357378794905,1.2598202303795443,1.5873606844204358,1.2598293328722858
533,1.5873606844204358,1.2598293328722858,1.5873638905354714,1.2598378957489378
534,1.5873638905354714,1.2598378957489378,1.587367001305678,1.2598459174013608
535,1.587367001305678,1.2598459174013608,1.5873700128964365,1.2598533820148798
536,1.5873700128964365,1.2598533820148798,1.5873729110449228,1.2598602519617796
537,1.5873729110449228,1.2598602519617796,1.5873756679423445,1.259866460002777
538,1.5873756679423445,1.259866460002777,1.5873782397687675,1.2598719066548998
539,1.5873782397687675,1.2598719066548998,1.587380568714939,1.2598764739883745
540,1.587380568714939,1.2598764739883745,1.5873825949534097,1.2598800698839194
541,1.5873825949534097,1.2598800698839194,1.587384279699655,1.259882697442304
542,1.587384279699655,1.259882697442304,1.5873856969210545,1.2598849598177315
543,1.5873856969210545,1.2598849598177315,1.5873869042826796,1.2598870870909165
544,1.5873869042826796,1.2598870870909165,1.587387945008955,1.2598891095938316
545,1.587387945008955,1.2598891095938316,1.587388855003336,1.2598910347278165
546,1.587388855003336,1.2598910347278165,1.5873896621615862,1.2598928657548676
547,1.5873896621615862,1.2598928657548676,1.587390387732851,1.2598946051218325
548,1.587390387732851,1.2598946051218325,1.587391047836981,1.2598962552161523
549,1.587391047836981,1.2598962552161523,1.5873916546122246,1.2598978186632015
550,1.5873916546122246,1.2598978186632015,1.587392217185754,1.2598992983145207
551,1.587392217185754,1.2598992983145207,1.5873927424113035,1.2599006972020939
552,1.5873927424113035,1.2599006972020939,1.5873932354414115,1.259902018472811
553,1.5873932354414115,1.259902018472811,1.5873937001386147,1.2599032653602078
554,1.5873937001386147,1.2599032653602078,1.5873941394050584,1.2599044411330709
555,1.5873941394050584,1.2599044411330709,1.587394555235479,1.2599055492891549
556,1.587394555235479,1.2599055492891549,1.5873949501480278,1.2599065920055585
557,1.5873949501480278,1.2599065920055585,1.5873953248168093,1.2599075733495715
558,1.5873953248168093,1.2599075733495715,1.5873956805149432,1.2599084960687539
559,1.5873956805149432,1.2599084960687539,1.5873960181619362,1.2599093630800622
560,1.5873960181619362,1.2599093630800622,1.587396338549647,1.2599101772090076
561,1.587396338549647,1.2599101772090076,1.5873966423672283,1.2599109411964267
562,1.5873966423672283,1.2599109411964267,1.5873969299833426,1.2599116579812337
563,1.5873969299833426,1.2599116579812337,1.5873972027934151,1.2599123290898628


==> Data/academic_bvc_flow3.csv <==
index,srcx,srcy,tgtx,tgty
0,5.0,3.0,4.179406137476242,2.304350774036696
1,4.179406137476242,2.304350774036696,3.7895090654936325,1.9177877230012677
2,3.7895090654936325,1.9177877230012677,3.5575415686401097,1.6569319916215084
3,3.5575415686401097,1.6569319916215084,3.4024285089568322,1.462621178176587
4,3.4024285089568322,1.462621178176587,3.291137236042577,1.3092181385621646
5,3.291137236042577,1.3092181385621646,3.2074701739556994,1.1834950135088247
6,3.2074701739556994,1.1834950135088247,3.142453640126354,1.0777898477132934
7,3.142453640126354,1.0777898477132934,3.0906672399806294,0.9872831915066906
8,3.0906672399806294,0.9872831915066906,3.0341156247408536,0.9404412285322691
9,3.0341156247408536,0.9404412285322691,2.983359989337817,0.9184731188482338
10,2.983359989337817,0.9184731188482338,2.9397480744105104,0.9056865002930701
11,2.9397480744105104,0.9056865002930701,2.901380614394726,0.8995099058624341
12,2.901380614394726,0.8995099058624341,2.86697409652147,0.8982281332776696
13,2.86697409652147,0.8982281332776696,2.835637075658858,0.9006265600123301
14,2.835637075658858,0.9006265600123301,2.8067321672713255,0.9058254568388638
15,2.8067321672713255,0.9058254568388638,2.7797927056269653,0.9131759069827586
16,2.7797927056269653,0.9131759069827586,2.7544703023028103,0.9221919663919773
17,2.7544703023028103,0.9221919663919773,2.730500657206087,0.932505067965606
18,2.730500657206087,0.932505067965606,2.707680570642448,0.9438325784303507
19,2.707680570642448,0.9438325784303507,2.6858520638691816,0.9559556407260804
20,2.6858520638691816,0.9559556407260804,2.664891147585271,0.9687032716589344
21,2.664891147585271,0.9687032716589344,2.6446997118301643,0.9819407707170072
22,2.6446997118301643,0.9819407707170072,2.625199563078323,0.99556115947147
23,2.625199563078323,0.99556115947147,2.606327970630693,1.0094787882263
24,2.606327970630693,1.0094787882263,2.5880342947060817,1.023624515795002
25,2.5880342947060817,1.023624515795002,2.570277403379125,1.0379420460413564
26,2.570277403379125,1.0379420460413564,2.5530236738046677,1.0523851246509457
27,2.5530236738046677,1.0523851246509457,2.5362454322422083,1.0669153819011905
28,2.5362454322422083,1.0669153819011905,2.519919727692056,1.0815006646823786
29,2.519919727692056,1.0815006646823786,2.504027361945098,1.0961137417869333
30,2.504027361945098,1.0961137417869333,2.488552123759296,1.110731299293686
31,2.488552123759296,1.110731299293686,2.473480157726248,1.1253331425776196
32,2.473480157726248,1.1253331425776196,2.458799488380585,1.1399015928553011
33,2.458799488380585,1.1399015928553011,2.4444996195016855,1.1544210012308473
34,2.4444996195016855,1.1544210012308473,2.430571217042046,1.16887737134933
35,2.430571217042046,1.16887737134933,2.4170058545353403,1.1832580637605397
36,2.4170058545353403,1.1832580637605397,2.4037958088760236,1.1975515643893075
37,2.4037958088760236,1.1975515643893075,2.390933896864814,1.2117473033643604
38,2.390933896864814,1.2117473033643604,2.378413344851693,1.2258355134292782
39,2.378413344851693,1.2258355134292782,2.366227685318787,1.2398071194614675
40,2.366227685318787,1.2398071194614675,2.354370675431378,1.253653652417495
41,2.354370675431378,1.253653652417495,2.3428362335220103,1.2673671824247172
42,2.3428362335220103,1.2673671824247172,2.3316183902169283,1.2809402668395222
43,2.3316183902169283,1.2809402668395222,2.320711251508818,1.2943659099595946
44,2.320711251508818,1.2943659099595946,2.3101089715578147,1.307637531763191
45,2.3101089715578147,1.307637531763191,2.2998057333890256,1.3207489435921391
46,2.2998057333890256,1.3207489435921391,2.289795735968845,1.3336943291276946
47,2.289795735968845,1.3336943291276946,2.280073184823339,1.3464682288223386
48,2.280073184823339,1.3464682288223386,2.2706322932834815,1.3590655295984695
49,2.2706322932834815,1.3590655295984695,2.2614672766505124,1.3714814529050952
50,2.2614672766505124,1.3714814529050952,2.2525723560081725,1.3837115470616559
51,2.2525723560081725,1.3837115470616559,2.2439417619964646,1.3957516798535403
52,2.2439417619964646,1.3957516798535403,2.2355697399369467,1.4075980317699535
53,2.2355697399369467,1.4075980317699535,2.227450555891527,1.4192470895969416
54,2.227450555891527,1.4192470895969416,2.219578503310328,1.430695640151197
55,2.219578503310328,1.430695640151197,2.2119479099870714,1.441940763998474
56,2.2119479099870714,1.441940763998474,2.2045531450941587,1.452979829046719
57,2.2045531450941587,1.452979829046719,2.1973886261155497,1.4638104839406296
58,2.1973886261155497,1.4638104839406296,2.1904488255348316,1.474430651213082
59,2.1904488255348316,1.474430651213082,2.1837282771694007,1.4848385201712082
60,2.1837282771694007,1.4848385201712082,2.1772215820701724,1.4950325395120088
61,2.1772215820701724,1.4950325395120088,2.170923413930409,1.5050114096752898
62,2.170923413930409,1.5050114096752898,2.1648285239675404,1.5147740749511687
63,2.1648285239675404,1.5147740749511687,2.15893174525878,1.5243197153660786
64,2.15893174525878,1.5243197153660786,2.153227996525287,1.533647738375671
65,2.153227996525287,1.533647738375671,2.1477122853709436,1.5427577703957087
66,2.1477122853709436,1.5427577703957087,2.1423797109908564,1.5516496482033324
67,2.1423797109908564,1.5516496482033324,2.1372254663717087,1.5603234102413022
68,2.1372254663717087,1.5603234102413022,2.1322448400113867,1.5687792878571853
69,2.1322448400113867,1.5687792878571853,2.1274332171890786,1.5770176965082303
70,2.1274332171890786,1.5770176965082303,2.1227860808195627,1.5850392269609828
71,2.1227860808195627,1.5850392269609828,2.118299011926825,1.5928446365127227
72,2.118299011926825,1.5928446365127227,2.113967689772674,1.6004348402596313
73,2.113967689772674,1.6004348402596313,2.1097878916758197,1.6078109024343468
74,2.1097878916758197,1.6078109024343468,2.105755492556074,1.6149740278332887
75,2.105755492556074,1.6149740278332887,2.101866464237067,1.6219255533518966
76,2.101866464237067,1.6219255533518966,2.0981168745392624,1.6286669396437723
77,2.0981168745392624,1.6286669396437723,2.094502886193165,1.6351997629176742
78,2.094502886193165,1.6351997629176742,2.091020755600569,1.6415257068843983
79,2.091020755600569,1.6415257068843983,2.087666831469545,1.6476465548638242
80,2.087666831469545,1.6476465548638242,2.084437575680803,1.6535641881553724
81,2.084437575680803,1.6535641881553724,2.081329492789874,1.6592805584233934
82,2.081329492789874,1.6592805584233934,2.078339200609485,1.664797702714339
83,2.078339200609485,1.664797702714339,2.075463402768334,1.6701177277221755
84,2.075463402768334,1.6701177277221755,2.072698887099192,1.675242802836423
85,2.072698887099192,1.675242802836423,2.0700425239978077,1.6801751533747786
86,2.0700425239978077,1.6801751533747786,2.067491264764449,1.6849170540036027
87,2.067491264764449,1.6849170540036027,2.06504213994122,1.6894708223496309
88,2.06504213994122,1.6894708223496309,2.0626922576559203,1.6938388128052408
89,2.0626922576559203,1.6938388128052408,2.0604387961961272,1.6980234092770767
90,2.0604387961961272,1.6980234092770767,2.0582790210834516,1.7020270238100714
91,2.0582790210834516,1.7020270238100714,2.056210263042268,1.7058520856741075
92,2.056210263042268,1.7058520856741075,2.054229924077213,1.7095010381401574
93,2.054229924077213,1.7095010381401574,2.0523354759172863,1.7129763332489392
94,2.0523354759172863,1.7129763332489392,2.050524458491143,1.7162804267759935
95,2.050524458491143,1.7162804267759935,2.0487944784374883,1.719415773393462
96,2.0487944784374883,1.719415773393462,2.047143207643327,1.722384822025946
97,2.047143207643327,1.722384822025946,2.045568381799813,1.7251900113977088
98,2.045568381799813,1.7251900113977088,2.044067798961054,1.7278337657682106
99,2.044067798961054,1.7278337657682106,2.0426393180847895,1.730318490852443
100,2.0426393180847895,1.730318490852443,2.041280857524192,1.7326465699216822
101,2.041280857524192,1.7326465699216822,2.039990476078869,1.7348203794074908
102,2.039990476078869,1.7348203794074908,2.038766130988587,1.7368422238036267
103,2.038766130988587,1.7368422238036267,2.0376059201462,1.7387143999229409
104,2.0376059201462,1.7387143999229409,2.0365079948495404,1.7404391678204412
105,2.0365079948495404,1.7404391678204412,2.035470557269759,1.7420187476843254
106,2.035470557269759,1.7420187476843254,2.034491833921022,1.7434553117202953
107,2.034491833921022,1.7434553117202953,2.033570136742768,1.744750997116702
108,2.033570136742768,1.744750997116702,2.032703777583885,1.7459078826924619
109,2.032703777583885,1.7459078826924619,2.0318913910063694,1.7469280631009727
110,2.0318913910063694,1.7469280631009727,2.0311310198810553,1.7478134221400827
111,2.0311310198810553,1.7478134221400827,2.030420538919049,1.7485657730369966
112,2.030420538919049,1.7485657730369966,2.029758263587415,1.7491870060197174
113,2.029758263587415,1.7491870060197174,2.0291424341699016,1.749678942358376
114,2.0291424341699016,1.749678942358376,2.028571381770565,1.750043377245376
115,2.028571381770565,1.750043377245376,2.0280435922592237,1.7502820876451175
116,2.0280435922592237,1.7502820876451175,2.0275576351107083,1.7503968069391727
117,2.0275576351107083,1.7503968069391727,2.0271121200629545,1.7503892117903186
118,2.0271121200629545,1.7503892117903186,2.026705760833167,1.7502609339104773
119,2.026705760833167,1.7502609339104773,2.0263373075036544,1.750013540813295
120,2.0263373075036544,1.750013540813295,2.026005556392564,1.749648537749088
121,2.026005556392564,1.749648537749088,2.0257093504182726,1.7491673669202181
122,2.0257093504182726,1.7491673669202181,2.025447567390144,1.7485714052172823
123,2.025447567390144,1.7485714052172823,2.0252191342718215,1.747861966446223
124,2.0252191342718215,1.747861966446223,2.0250230126518782,1.7470402984789868
125,2.0250230126518782,1.7470402984789868,2.0248581998630133,1.7461075839240294
126,2.0248581998630133,1.7461075839240294,2.0247237281833512,1.7450649405738436
127,2.0247237281833512,1.7450649405738436,2.024618663703824,1.7439134219044736
128,2.024618663703824,1.7439134219044736,2.024542105956357,1.742654017690674
129,2.024542105956357,1.742654017690674,2.0244931847339,1.7412876548911382
130,2.0244931847339,1.7412876548911382,2.024471060651935,1.7398151984217958
131,2.024471060651935,1.7398151984217958,2.024474923764927,1.7382374523284783
132,2.024474923764927,1.7382374523284783,2.0245039924674617,1.7365551609546421
133,2.0245039924674617,1.7365551609546421,2.0245575124001074,1.7347690102265083
134,2.0245575124001074,1.7347690102265083,2.0246347553516566,1.7328796290479855
135,2.0246347553516566,1.7328796290479855,2.0247350181522568,1.730887590799048
136,2.0247350181522568,1.730887590799048,2.024857621553742,1.7287934149320736
137,2.024857621553742,1.7287934149320736,2.0250019090946525,1.7265975686611807
138,2.0250019090946525,1.7265975686611807,2.025167245476146,1.724300468877384
139,2.025167245476146,1.724300468877384,2.02535301674911,1.721902483587497
140,2.02535301674911,1.721902483587497,2.0255586278605384,1.7194039343027443
141,2.0255586278605384,1.7194039343027443,2.0257835018064863,1.7168050978865739
142,2.0257835018064863,1.7168050978865739,2.0260270784073993,1.7141062086460002
143,2.0260270784073993,1.7141062086460002,2.0262888130594066,1.7113074604891358
144,2.0262888130594066,1.7113074604891358,2.0265681754620237,1.7084090091453943
145,2.0265681754620237,1.7084090091453943,2.0268646483223365,1.7054109744446997
146,2.0268646483223365,1.7054109744446997,2.0271777260354895,1.7023134426519597
147,2.0271777260354895,1.7023134426519597,2.027506913341166,1.6991164688530245
148,2.027506913341166,1.6991164688530245,2.027851723955636,1.695820079388342
149,2.027851723955636,1.695820079388342,2.0282116791788902,1.6924242743305296
150,2.0282116791788902,1.6924242743305296,2.0285863064763188,1.6889290300020903
151,2.0285863064763188,1.6889290300020903,2.028975138034346,1.6853343015295228
152,2.028975138034346,1.6853343015295228,2.0293777092894123,1.6816400254300874
153,2.0293777092894123,1.6816400254300874,2.029793557429636,1.6778461222275038
154,2.029793557429636,1.6778461222275038,2.03022221986848,1.6739524990928698
155,2.03022221986848,1.6739524990928698,2.030663232689694,1.6699590525070844
156,2.030663232689694,1.6699590525070844,2.031116129062791,1.6658656709410642
157,2.031116129062791,1.6658656709410642,2.0315804376282838,1.6616722375500221
158,2.0315804376282838,1.6616722375500221,2.0320556808518755,1.6573786328780589
159,2.0320556808518755,1.6573786328780589,2.0325413733467914,1.652984737569281
160,2.0325413733467914,1.652984737569281,2.0330370201634094,1.6484904350816194
161,2.0330370201634094,1.6484904350816194,2.0335421150453428,1.6438956143994592
162,2.0335421150453428,1.6438956143994592,2.0340561383255604,1.6392001730001349
163,2.0340561383255604,1.6392001730001349,2.034578556210714,1.6344040187488542
164,2.034578556210714,1.6344040187488542,2.0351088176650713,1.62950707340395
165,2.0351088176650713,1.62950707340395,2.035646353037962,1.6245092750162147
166,2.035646353037962,1.6245092750162147,2.0361905721307285,1.6194105805701549
167,2.0361905721307285,1.6194105805701549,2.0367408622290832,1.6142109686006292
168,2.0367408622290832,1.6142109686006292,2.0372965860984595,1.608910441779286
169,2.0372965860984595,1.608910441779286,2.0378570799407703,1.603509029465426
170,2.0378570799407703,1.603509029465426,2.0384216513114812,1.5980067902159187
171,2.0384216513114812,1.5980067902159187,2.038989576996255,1.5924038142487065
172,2.038989576996255,1.5924038142487065,2.039560100846655,1.5867002258542493
173,2.039560100846655,1.5867002258542493,2.0401324315746057,1.5808961857490555
174,2.0401324315746057,1.5808961857490555,2.0407057405921827,1.5749918932959452
175,2.0407057405921827,1.5749918932959452,2.041279159434251,1.5689875889358513
176,2.041279159434251,1.5689875889358513,2.0418517777588354,1.5628835561152856
177,2.0418517777588354,1.5628835561152856,2.042422640845478,1.5566801234131438
178,2.042422640845478,1.5566801234131438,2.0429907471879885,1.550377666508433
179,2.0429907471879885,1.550377666508433,2.0435550460473078,1.5439766100484689
180,2.0435550460473078,1.5439766100484689,2.0441144349662106,1.5374774294098363
181,2.0441144349662106,1.5374774294098363,2.0446677572476086,1.5308806523439615
182,2.0446677572476086,1.5308806523439615,2.045213799398415,1.5241868604987452
183,2.045213799398415,1.5241868604987452,2.045751288648722,1.517396690741104
184,2.045751288648722,1.517396690741104,2.046278889998454,1.5105108366026267
185,2.046278889998454,1.5105108366026267,2.046795203924309,1.5035300491775119
186,2.046795203924309,1.5035300491775119,2.0472987635847444,1.4964551381197595
187,2.0472987635847444,1.4964551381197595,2.047788032132953,1.4892869724051823
188,2.047788032132953,1.4892869724051823,2.048261400011789,1.482026480912106
189,2.048261400011789,1.482026480912106,2.0487171817722825,1.4746746531626185
190,2.0487171817722825,1.4746746531626185,2.049153614916312,1.4672325383940066
191,2.049153614916312,1.4672325383940066,2.0495688553618936,1.4597012466882804
192,2.0495688553618936,1.4597012466882804,2.049960975457049,1.4520819483315512
193,2.049960975457049,1.4520819483315512,2.0503279612514125,1.4443758733180112
194,2.0503279612514125,1.4443758733180112,2.050667709789297,1.4365843106115774
195,2.050667709789297,1.4365843106115774,2.0509780264272877,1.4287086071529476
196,2.0509780264272877,1.4287086071529476,2.051256622181157,1.4207501666009241
197,2.051256622181157,1.4207501666009241,2.051501111107838,1.4127104477976637
198,2.051501111107838,1.4127104477976637,2.051709007728712,1.404590962948181
199,2.051709007728712,1.404590962948181,2.051877724500679,1.3963932755051065
200,2.051877724500679,1.3963932755051065,2.052004569341535,1.388118997750404
201,2.052004569341535,1.388118997750404,2.052086743216062,1.3797697880665392
202,2.052086743216062,1.3797697880665392,2.052121337788998,1.3713473478904705
203,2.052121337788998,1.3713473478904705,2.052665713039709,1.3637697542052887
204,2.052665713039709,1.3637697542052887,2.0537171194635517,1.3574356317404286
205,2.0537171194635517,1.3574356317404286,2.055074491738385,1.3526458467510298
206,2.055074491738385,1.3526458467510298,2.0563711247888854,1.3497485471283295
207,2.0563711247888854,1.3497485471283295,2.056940194020805,1.3490828449951515
208,2.056940194020805,1.3490828449951515,2.0557312912870014,1.3507079395095725
209,2.0557312912870014,1.3507079395095725,2.051665208930039,1.353679225767598
210,2.051665208930039,1.353679225767598,2.044767881817258,1.3554391249700475
211,2.044767881817258,1.3554391249700475,2.036536590501459,1.353594698324801
212,2.036536590501459,1.353594698324801,2.028295029712321,1.3482084135918748
213,2.028295029712321,1.3482084135918748,2.0204168072846165,1.340537880107721
214,2.0204168072846165,1.340537880107721,2.0129515873681525,1.3336103350429453
215,2.0129515873681525,1.3336103350429453,2.0055045976779624,1.328158049597982
216,2.0055045976779624,1.328158049597982,1.9978499774137344,1.3234796187249196
217,1.9978499774137344,1.3234796187249196,1.9900356041024914,1.3192682562510394
218,1.9900356041024914,1.3192682562510394,1.982117726729246,1.315369385227879
219,1.982117726729246,1.315369385227879,1.9741337662866143,1.3117001955125183
220,1.9741337662866143,1.3117001955125183,1.9661071214334416,1.3082147398019464
221,1.9661071214334416,1.3082147398019464,1.9579720881971454,1.305204211780168
222,1.9579720881971454,1.305204211780168,1.9493625095616915,1.2984059416927463
223,1.9493625095616915,1.2984059416927463,1.9420327040972185,1.2919854415504373
224,1.9420327040972185,1.2919854415504373,1.9344091358041156,1.28778050654248
225,1.9344091358041156,1.28778050654248,1.9264836596869148,1.2846840126214778
226,1.9264836596869148,1.2846840126214778,1.9183933658245875,1.2821772767203419
227,1.9183933658245875,1.2821772767203419,1.910234935576694,1.2800009385756905
228,1.910234935576694,1.2800009385756905,1.9020639440832294,1.2780223361239986
229,1.9020639440832294,1.2780223361239986,1.8939112118093133,1.276173151982673
230,1.8939112118093133,1.276173151982673,1.885794194128519,1.27441813387649
231,1.885794194128519,1.27441813387649,1.8777233694466318,1.2727390573371804
232,1.8777233694466318,1.2727390573371804,1.869705613042875,1.2711264515306386
233,1.869705613042875,1.2711264515306386,1.8617459408177714,1.2695753276550805
234,1.8617459408177714,1.2695753276550805,1.8538484014212537,1.2680829763002741
235,1.8538484014212537,1.2680829763002741,1.8460165292485688,1.266647833907919
236,1.8460165292485688,1.266647833907919,1.8382535727692755,1.2652688991213255
237,1.8382535727692755,1.2652688991213255,1.830562607801165,1.2639454342240928
238,1.830562607801165,1.2639454342240928,1.8229465924963861,1.2626768116761367
239,1.8229465924963861,1.2626768116761367,1.815408392702825,1.2614624356164104
240,1.815408392702825,1.2614624356164104,1.8079507934896515,1.2603016965166236
241,1.8079507934896515,1.2603016965166236,1.8005764999274223,1.259193961149656
242,1.8005764999274223,1.259193961149656,1.7932881380486712,1.258138553251723
243,1.7932881380486712,1.258138553251723,1.7860882517128367,1.2571347514769378
244,1.7860882517128367,1.2571347514769378,1.7789792995884315,1.2561817852918598
245,1.7789792995884315,1.2561817852918598,1.7719636509396322,1.2552788369657613
246,1.7719636509396322,1.2552788369657613,1.7650435820411174,1.254425040472196
247,1.7650435820411174,1.254425040472196,1.7582212689702408,1.2536195008475042
248,1.7582212689702408,1.2536195008475042,1.7514874607912239,1.2529202587699715
249,1.7514874607912239,1.2529202587699715,1.7431927580891058,1.2524416167297716
250,1.7431927580891058,1.2524416167297716,1.7361560726756557,1.2520285833640243
251,1.7361560726756557,1.2520285833640243,1.7294773450662708,1.251556063645581
252,1.7294773450662708,1.251556063645581,1.7229768990464873,1.251052507796125
253,1.7229768990464873,1.251052507796125,1.7166145234396604,1.2505492996852619
254,1.7166145234396604,1.2505492996852619,1.7103795591278295,1.2500652900793172
255,1.7103795591278295,1.2500652900793172,1.704268816620237,1.2496101957293864
256,1.704268816620237,1.2496101957293864,1.6982814908655828,1.2491884778988334
257,1.6982814908655828,1.2491884778988334,1.6924176835305542,1.2488017598501493
258,1.6924176835305542,1.2488017598501493,1.6866778480918532,1.2484501646601178
259,1.6866778480918532,1.2484501646601178,1.6810625412289328,1.2481330293161028
260,1.6810625412289328,1.2481330293161028,1.675572301744076,1.2478492815909514
261,1.675572301744076,1.2478492815909514,1.6702075907002598,1.2475976376391806
262,1.6702075907002598,1.2475976376391806,1.6649687607619557,1.247376707616491
263,1.6649687607619557,1.247376707616491,1.6598560419458583,1.2471850517482694
264,1.6598560419458583,1.2471850517482694,1.654869535770253,1.247021210592992
265,1.654869535770253,1.247021210592992,1.6500092131250794,1.2468837228579288
266,1.6500092131250794,1.2468837228579288,1.6452749147616017,1.2467711360924416
267,1.6452749147616017,1.2467711360924416,1.6406663531001195,1.246682013755017
268,1.6406663531001195,1.246682013755017,1.6361831148437882,1.2466149403266071
269,1.6361831148437882,1.2466149403266071,1.6318246641225114,1.2465685253229288
270,1.6318246641225114,1.2465685253229288,1.6275903460152097,1.246541406637911
271,1.6275903460152097,1.246541406637911,1.6234793903625548,1.2465322534357062
272,1.6234793903625548,1.2465322534357062,1.6194909154946915,1.2465397691459228
273,1.6194909154946915,1.2465397691459228,1.6156239339510674,1.246562691727786
274,1.6156239339510674,1.246562691727786,1.6118773542043892,1.2465997991230737
275,1.6118773542043892,1.2465997991230737,1.608249987231126,1.2466499086927447
276,1.608249987231126,1.2466499086927447,1.6047405513436632,1.2467118781518327
277,1.6047405513436632,1.2467118781518327,1.6013476765528722,1.2467846072858282
278,1.6013476765528722,1.2467846072858282,1.5980699070591888,1.2468670423798498
279,1.5980699070591888,1.2468670423798498,1.5949057100306532,1.2469581720524074
280,1.5949057100306532,1.2469581720524074,1.5918534781932534,1.247057030409295
281,1.5918534781932534,1.247057030409295,1.588911535183013,1.2471626971835552
282,1.588911535183013,1.2471626971835552,1.5860781407029538,1.2472742976053044
283,1.5860781407029538,1.2472742976053044,1.5833514951350294,1.2473910027857826
284,1.5833514951350294,1.2473910027857826,1.5807297445586224,1.2475120293958217
285,1.5807297445586224,1.2475120293958217,1.5782109855573276,1.2476366393359701
286,1.5782109855573276,1.2476366393359701,1.5757932699765236,1.247764139248948
287,1.5757932699765236,1.247764139248948,1.5734746096091201,1.2478938798845567
288,1.5734746096091201,1.2478938798845567,1.571252980796438,1.248025255328758
289,1.571252980796438,1.248025255328758,1.5691263289336426,1.2481577021087666
290,1.5691263289336426,1.2481577021087666,1.5670925728704008,1.2482906981859474
291,1.5670925728704008,1.2482906981859474,1.565149609370624,1.2484237615982203
292,1.565149609370624,1.2484237615982203,1.5632953166703798,1.2485564501180202
293,1.5632953166703798,1.2485564501180202,1.5615275592913056,1.2486883589647493
294,1.5615275592913056,1.2486883589647493,1.5598441915551111,1.248819119898921
295,1.5598441915551111,1.248819119898921,1.5582430613984455,1.2489483998141861
296,1.5582430613984455,1.2489483998141861,1.5567220140094122,1.2490758992873254
297,1.5567220140094122,1.2490758992873254,1.5552788953126233,1.2492013510966156
298,1.5552788953126233,1.2492013510966156,1.553911555323625,1.2493245186893087
299,1.553911555323625,1.2493245186893087,1.5526178512689064,1.2494451947540977
300,1.5526178512689064,1.2494451947540977,1.5513956507058837,1.2495631995775844
301,1.5513956507058837,1.2495631995775844,1.5502428343615229,1.2496783795647763
302,1.5502428343615229,1.2496783795647763,1.5491572988681397,1.2497906057145076
303,1.5491572988681397,1.2497906057145076,1.5481369593427194,1.2498997721092626
304,1.5481369593427194,1.2498997721092626,1.5471797518140116,1.2500057944255716
305,1.5471797518140116,1.2500057944255716,1.5462836354990335,1.2501086084704192
306,1.5462836354990335,1.2501086084704192,1.5454465943040179,1.2502081696789729
307,1.5454465943040179,1.2502081696789729,1.5446666410720764,1.2503044484390344
308,1.5446666410720764,1.2503044484390344,1.5439418164659704,1.2503974327641256
309,1.5439418164659704,1.2503974327641256,1.5432701922097367,1.2504871251548801
310,1.5432701922097367,1.2504871251548801,1.5426498724472995,1.2505735414019188
311,1.5426498724472995,1.2505735414019188,1.542078995124491,1.250656709405795
312,1.542078995124491,1.250656709405795,1.5415557332632952,1.2507366680254401
313,1.5415557332632952,1.2507366680254401,1.5410782961107183,1.2508134659683818
314,1.5410782961107183,1.2508134659683818,1.5406449301619878,1.2508871607298107
315,1.5406449301619878,1.2508871607298107,1.5402539200608634,1.250957817583843
316,1.5402539200608634,1.250957817583843,1.5399035893806032,1.2510255086284372
317,1.5399035893806032,1.2510255086284372,1.5395923012894273,1.251090311884453
318,1.5395923012894273,1.251090311884453,1.5393184591044853,1.251152310448761
319,1.5393184591044853,1.251152310448761,1.5390805067384428,1.2512115917009206
320,1.5390805067384428,1.2512115917009206,1.5388769290428836,1.251268246562644
321,1.5388769290428836,1.251268246562644,1.53870625205278,1.2513223688090176
322,1.53870625205278,1.2513223688090176,1.5385670431363305,1.2513740544302439
323,1.5385670431363305,1.2513740544302439,1.5384579110544934,1.2514234010424876
324,1.5384579110544934,1.2514234010424876,1.538377505934558,1.2514705073462598
325,1.538377505934558,1.2514705073462598,1.5383245191621033,1.2515154726306439
326,1.5383245191621033,1.2515154726306439,1.5382976831919615,1.2515583963271981
327,1.5382976831919615,1.2515583963271981,1.5382957712758192,1.2515993776221215
328,1.5382957712758192,1.2515993776221215,1.5383175971918022,1.251638515002334
329,1.5383175971918022,1.251638515002334,1.5383620148014374,1.251675905995865
330,1.5383620148014374,1.251675905995865,1.5384279176088602,1.2517116468684972
331,1.5384279176088602,1.2517116468684972,1.5385142382551054,1.2517458323595
332,1.5385142382551054,1.2517458323595,1.538619947959085,1.2517785554517435
333,1.538619947959085,1.2517785554517435,1.5387440559103827,1.2518099071728326
334,1.5387440559103827,1.2518099071728326,1.5388856086180174,1.2518399764247434
335,1.5388856086180174,1.2518399764247434,1.539043689219095,1.2518688498398205
336,1.539043689219095,1.2518688498398205,1.539217416751139,1.251896611661166
337,1.539217416751139,1.251896611661166,1.53940594539178,1.2519233436455532
338,1.53940594539178,1.2519233436455532,1.5396084636693899,1.2519491249870693
339,1.5396084636693899,1.2519491249870693,1.5398241936481236,1.2519740322597723
340,1.5398241936481236,1.2519740322597723,1.5400523900907361,1.2519981393777058
341,1.5400523900907361,1.2519981393777058,1.540292339602418,1.2520215175707006
342,1.540292339602418,1.2520215175707006,1.540543359758781,1.25204423537446
343,1.540543359758781,1.25204423537446,1.5408047982210018,1.2520663586335006
344,1.5408047982210018,1.2520663586335006,1.5410760318410102,1.2520879505156033
345,1.5410760318410102,1.2520879505156033,1.5413564657594843,1.252109071536504
346,1.5413564657594843,1.252109071536504,1.5416455324992844,1.2521297795936248
347,1.5416455324992844,1.2521297795936248,1.5419426910568366,1.252150130007733
348,1.5419426910568366,1.252150130007733,1.542247425993841,1.2521701755714776
349,1.542247425993841,1.2521701755714776,1.542559246531553,1.2521899666038367
350,1.542559246531553,1.2521899666038367,1.5428776856497601,1.2522095510095737
351,1.5428776856497601,1.2522095510095737,1.5432022991924406,1.2522289743428663
352,1.5432022991924406,1.2522289743428663,1.543532664981968,1.2522482798743488
353,1.543532664981968,1.2522482798743488,1.5438683819435979,1.2522675086608588
354,1.5438683819435979,1.2522675086608588,1.5442090692418382,1.252286699617247
355,1.5442090692418382,1.252286699617247,1.5445543654301959,1.2523058895896695
356,1.5445543654301959,1.2523058895896695,1.5449039276156538,1.2523251134298246
357,1.5449039276156538,1.2523251134298246,1.5452574306391225,1.2523444040696634
358,1.5452574306391225,1.2523444040696634,1.5456145662729885,1.25236379259614
359,1.5456145662729885,1.25236379259614,1.5459750424367682,1.2523833083256182
360,1.5459750424367682,1.2523833083256182,1.546338582431762,1.2524029788775966
361,1.546338582431762,1.2524029788775966,1.5467049241954969,1.2524228302474474
362,1.5467049241954969,1.2524228302474474,1.5470738195766396,1.2524428868779105
363,1.5470738195766396,1.2524428868779105,1.5474450336309606,1.2524631717291115
364,1.5474450336309606,1.2524631717291115,1.5478183439388282,1.2524837063469096
365,1.5478183439388282,1.2524837063469096,1.548193539944627,1.2525045109294075
366,1.548193539944627,1.2525045109294075,1.548570422318392,1.252525604391487
367,1.548570422318392,1.252525604391487,1.5489488023398779,1.2525470044272553
368,1.5489488023398779,1.2525470044272553,1.5493285013051885,1.2525687275703121
369,1.5493285013051885,1.2525687275703121,1.5497093499560237,1.2525907892517678
370,1.5497093499560237,1.2525907892517678,1.550091187931525,1.2526132038559634
371,1.550091187931525,1.2526132038559634,1.5504738632426318,1.2526359847738586
372,1.5504738632426318,1.2526359847738586,1.550857231768797,1.2526591444540705
373,1.550857231768797,1.2526591444540705,1.5512411567768523,1.2526826944515597
374,1.5512411567768523,1.2526826944515597,1.5516255084617572,1.2527066454739748
375,1.5516255084617572,1.2527066454739748,1.5520101635089179,1.2527310074256728
376,1.5520101635089179,1.2527310074256728,1.5523950046777077,1.2527557894494463
377,1.5523950046777077,1.2527557894494463,1.5527799204057935,1.2527809999659987
378,1.5527799204057935,1.2527809999659987,1.553164804433817,1.2528066467112104
379,1.553164804433817,1.2528066467112104,1.553549555449962,1.2528327367712508
380,1.553549555449962,1.2528327367712508,1.5539340767538967,1.2528592766155926
381,1.5539340767538967,1.2528592766155926,1.5543182759395617,1.2528862721279947
382,1.5543182759395617,1.2528862721279947,1.5547020645962517,1.2529137286355159
383,1.5547020645962517,1.2529137286355159,1.5550853580274129,1.252941650935632
384,1.5550853580274129,1.252941650935632,1.5554680749865748,1.2529700433215287
385,1.5554680749865748,1.2529700433215287,1.5558501374298115,1.2529989096056429
386,1.5558501374298115,1.2529989096056429,1.556231470284128,1.2530282531415278
387,1.556231470284128,1.2530282531415278,1.556612001231155,1.2530580768441195
388,1.556612001231155,1.2530580768441195,1.5569916605055365,1.2530883832084794
389,1.5569916605055365,1.2530883832084794,1.5573703807073898,1.2531191743270884
390,1.5573703807073898,1.2531191743270884,1.5577480966282267,1.253150451905772
391,1.5577480966282267,1.253150451905772,1.558124745089721,1.2531822172783245
392,1.558124745089721,1.2531822172783245,1.558500264794717,1.2532144714199152
393,1.558500264794717,1.2532144714199152,1.5588745961898827,1.2532472149593399
394,1.5588745961898827,1.2532472149593399,1.559247681339423,1.2532804481901947
395,1.559247681339423,1.2532804481901947,1.5596194638092715,1.2533141710810396
396,1.5596194638092715,1.2533141710810396,1.5599898885612031,1.2533483832846164
397,1.5599898885612031,1.2533483832846164,1.560358901856316,1.2533830841461924
398,1.560358901856316,1.2533830841461924,1.560726451167348,1.2534182727110874
399,1.560726451167348,1.2534182727110874,1.5610924850993115,1.253453947731447
400,1.5610924850993115,1.253453947731447,1.5614569533179445,1.253490107672321
401,1.5614569533179445,1.253490107672321,1.5618198064854918,1.2535267507171048
402,1.5618198064854918,1.2535267507171048,1.5621809962033524,1.253563874772395
403,1.5621809962033524,1.253563874772395,1.5625404749611431,1.2536014774723139
404,1.5625404749611431,1.2536014774723139,1.562898196091749,1.253639556182351
405,1.562898196091749,1.253639556182351,1.5632541137319467,1.2536781080027686
406,1.5632541137319467,1.2536781080027686,1.5636081827882111,1.253717129771617
407,1.5636081827882111,1.253717129771617,1.563960358907325,1.2537566180674034
408,1.563960358907325,1.2537566180674034,1.5643105984514412,1.2537965692114517
409,1.5643105984514412,1.2537965692114517,1.5646588584772505,1.2538369792699946
410,1.5646588584772505,1.2538369792699946,1.5650050967189424,1.2538778440560356
411,1.5650050967189424,1.2538778440560356,1.5653492715746455,1.2539191591310086
412,1.5653492715746455,1.2539191591310086,1.565691342096067,1.2539609198062756
413,1.565691342096067,1.2539609198062756,1.5660312679810584,1.2540031211444895
414,1.5660312679810584,1.2540031211444895,1.5663690095688478,1.254045757960849
415,1.5663690095688478,1.254045757960849,1.5667045278377063,1.2540888248242756
416,1.5667045278377063,1.2540888248242756,1.5670377844048138,1.254132316058536
417,1.5670377844048138,1.254132316058536,1.5673687415281217,1.2541762257433366
418,1.5673687415281217,1.2541762257433366,1.5676973621100074,1.2542205477154078
419,1.5676973621100074,1.2542205477154078,1.5680236097025397,1.2542652755696029
420,1.5680236097025397,1.2542652755696029,1.5683474485141795,1.2543104026600291
421,1.5683474485141795,1.2543104026600291,1.5686688434177551,1.2543559221012304
422,1.5686688434177551,1.2543559221012304,1.568987759959564,1.2544018267694361
423,1.568987759959564,1.2544018267694361,1.5693041643694539,1.254448109303896
424,1.5693041643694539,1.254448109303896,1.5696180235717623,1.2544947621083098
425,1.5696180235717623,1.2544947621083098,1.5699293051969834,1.2545417773523726
426,1.5699293051969834,1.2545417773523726,1.5702379775940585,1.2545891469734418
427,1.5702379775940585,1.2545891469734418,1.570544009843176,1.2546368626783415
428,1.570544009843176,1.2546368626783415,1.570847371768991,1.2546849159453144
429,1.570847371768991,1.2546849159453144,1.571148033954022,1.254733298026346
430,1.571148033954022,1.254733298026346,1.5714459677527521,1.2547819999489573
431,1.5714459677527521,1.2547819999489573,1.5717411453054753,1.2548310125188342
432,1.5717411453054753,1.2548310125188342,1.57203353955222,1.254880326322653
433,1.57203353955222,1.254880326322653,1.5723231242468676,1.2549299317308173
434,1.5723231242468676,1.2549299317308173,1.572609873971187,1.254979818900459
435,1.572609873971187,1.254979818900459,1.5728937641487664,1.2550299777786555
436,1.5728937641487664,1.2550299777786555,1.5731747710587967,1.2550803981058545
437,1.5731747710587967,1.2550803981058545,1.5734528718496514,1.2551310694195148
438,1.5734528718496514,1.2551310694195148,1.5737280445522168,1.2551819810579599
439,1.5737280445522168,1.2551819810579599,1.5740002680929317,1.2552331221644528
440,1.5740002680929317,1.2552331221644528,1.5742695223064922,1.2552844816914939
441,1.5742695223064922,1.2552844816914939,1.5745357879481843,1.2553360484053426
442,1.5745357879481843,1.2553360484053426,1.5747990467058093,1.255387810890769
443,1.5747990467058093,1.255387810890769,1.575059281211165,1.255439757556031
444,1.575059281211165,1.255439757556031,1.5753164750510562,1.2554918766380858
445,1.5753164750510562,1.2554918766380858,1.575570612777799,1.2555441562080292
446,1.575570612777799,1.2555441562080292,1.5758216799191966,1.255596584176766
447,1.5758216799191966,1.255596584176766,1.576069662987955,1.2556491483009156
448,1.576069662987955,1.2556491483009156,1.5763145494905182,1.2557018361889414
449,1.5763145494905182,1.2557018361889414,1.5765563279352983,1.2557546353075153
450,1.5765563279352983,1.2557546353075153,1.5767949878402778,1.2558075329881067
451,1.5767949878402778,1.2558075329881067,1.577030519739964,1.2558605164337981
452,1.577030519739964,1.2558605164337981,1.5772629151916784,1.2559135727263242
453,1.5772629151916784,1.2559135727263242,1.5774921667811597,1.2559666888333316
454,1.5774921667811597,1.2559666888333316,1.5777182681274677,1.2560198516158545
455,1.5777182681274677,1.2560198516158545,1.577941213887168,1.2560730478360056
456,1.577941213887168,1.2560730478360056,1.578160999757788,1.256126264164875
457,1.578160999757788,1.256126264164875,1.5783776224805257,1.2561794871906329
458,1.5783776224805257,1.2561794871906329,1.5785910798422043,1.2562327034268341
459,1.5785910798422043,1.2562327034268341,1.5788013706764572,1.256285899320915
460,1.5788013706764572,1.256285899320915,1.5790084948641354,1.2563390612628769
461,1.5790084948641354,1.2563390612628769,1.579212453332928,1.2563921755941538
462,1.579212453332928,1.2563921755941538,1.579413248056189,1.2564452286166532
463,1.579413248056189,1.2564452286166532,1.5796108820509602,1.2564982066019632
464,1.5796108820509602,1.2564982066019632,1.579805359375189,1.2565510958007207
465,1.579805359375189,1.2565510958007207,1.5799966851241327,1.2566038824521295
466,1.5799966851241327,1.2566038824521295,1.580184865425949,1.2566565527936215
467,1.580184865425949,1.2566565527936215,1.5803699074364663,1.256709093070652
468,1.5803699074364663,1.256709093070652,1.5805518193331387,1.256761489546616
469,1.5805518193331387,1.256761489546616,1.5807306103081773,1.256813728512882
470,1.5807306103081773,1.256813728512882,1.5809062905608677,1.256865796298926
471,1.5809062905608677,1.256865796298926,1.5810788712890707,1.2569176792825574
472,1.5810788712890707,1.2569176792825574,1.5812483646799023,1.2569693639002393
473,1.5812483646799023,1.2569693639002393,1.581414783892886,1.257020836666561
474,1.581414783892886,1.257020836666561,1.5815781430739173,1.2570720841494991
475,1.5815781430739173,1.2570720841494991,1.58173845731011,1.2571230930306339
476,1.58173845731011,1.2571230930306339,1.5818957426360385,1.2571738500862526
477,1.5818957426360385,1.2571738500862526,1.5820500160172442,1.2572243422028744
478,1.5820500160172442,1.2572243422028744,1.582201295335973,1.2572745563884367
479,1.582201295335973,1.2572745563884367,1.5823495993763412,1.257324479782923
480,1.5823495993763412,1.257324479782923,1.5824949478087778,1.2573740996688936
481,1.5824949478087778,1.2573740996688936,1.5826373611737405,1.2574234034819691
482,1.5826373611737405,1.2574234034819691,1.5827768608647197,1.2574723788212623
483,1.5827768608647197,1.2574723788212623,1.5829134691105435,1.2575210134597417
484,1.5829134691105435,1.2575210134597417,1.5830472089570065,1.257569295354517
485,1.5830472089570065,1.257569295354517,1.583178104247833,1.25761721265703
486,1.583178104247833,1.25761721265703,1.5833061796050019,1.257664753723134
487,1.5833061796050019,1.257664753723134,1.5834314604084483,1.2577119071230498
488,1.5834314604084483,1.2577119071230498,1.5835539727751669,1.2577586616511796
489,1.5835539727751669,1.2577586616511796,1.583673743537738,1.2578050063357662
490,1.583673743537738,1.2578050063357662,1.5837908002223011,1.2578509304483811
491,1.5837908002223011,1.2578509304483811,1.5839051710259993,1.2578964235132253
492,1.5839051710259993,1.2578964235132253,1.5840168847939198,1.2579414753162317
493,1.5840168847939198,1.2579414753162317,1.584125970995553,1.257986075913953
494,1.584125970995553,1.257986075913953,1.584232459700795,1.2580302156422294
495,1.584232459700795,1.2580302156422294,1.5843363815555096,1.2580738851246267
496,1.5843363815555096,1.2580738851246267,1.5844377677546868,1.2581170752832114
497,1.5844377677546868,1.2581170752832114,1.5845366500221005,1.2581597773396687
498,1.5845366500221005,1.2581597773396687,1.5846330605886056,1.258201982818881
499,1.5846330605886056,1.258201982818881,1.5847270321440927,1.2582436835863648
500,1.5847270321440927,1.2582436835863648,1.5848185978010405,1.2582848718638053
501,1.5848185978010405,1.2582848718638053,1.5849077912304983,1.2583255400221074
502,1.5849077912304983,1.2583255400221074,1.5849946463169702,1.2583656810330646
503,1.5849946463169702,1.2583656810330646,1.585079197406045,1.2584052880679488
504,1.585079197406045,1.2584052880679488,1.5851614791816417,1.2584443546574027
505,1.5851614791816417,1.2584443546574027,1.5852415266413826,1.2584828746929133
506,1.5852415266413826,1.2584828746929133,1.5853193750435415,1.2585208424622152
507,1.5853193750435415,1.2585208424622152,1.5853950599517999,1.2585582525549694
508,1.5853950599517999,1.2585582525549694,1.5854686171784131,1.2585950999181827
509,1.5854686171784131,1.2585950999181827,1.5855400822396077,1.2586313805128293
510,1.5855400822396077,1.2586313805128293,1.5856094923887443,1.2586670885933764
511,1.5856094923887443,1.2586670885933764,1.5856768831041557,1.2587022215361943
512,1.5856768831041557,1.2587022215361943,1.5857422909975007,1.2587367755381784
513,1.5857422909975007,1.2587367755381784,1.5858057523354951,1.2587707478015029
514,1.5858057523354951,1.2587707478015029,1.585867304534533,1.2588041345124106
515,1.585867304534533,1.2588041345124106,1.5859269835993421,1.2588369342937806
516,1.5859269835993421,1.2588369342937806,1.5859848261883396,1.2588691451304328
517,1.5859848261883396,1.2588691451304328,1.586040869492596,1.258900764744053
518,1.586040869492596,1.258900764744053,1.5860951497688212,1.258931792517928
519,1.5860951497688212,1.258931792517928,1.5861477037148586,1.2589622274605077
520,1.5861477037148586,1.2589622274605077,1.5861985678667663,1.2589920691027625
521,1.5861985678667663,1.2589920691027625,1.5862477786537894,1.2590213173666054
522,1.5862477786537894,1.2590213173666054,1.5862953723785727,1.2590499725507038
523,1.5862953723785727,1.2590499725507038,1.5863413851944907,1.2590780353261823
524,1.5863413851944907,1.2590780353261823,1.586385853083164,1.2591055067328991
525,1.586385853083164,1.2591055067328991,1.586428811830702,1.2591323881775103
526,1.586428811830702,1.2591323881775103,1.586470297012562,1.2591586814208287
527,1.586470297012562,1.2591586814208287,1.5865103439639339,1.2591843885848022
528,1.5865103439639339,1.2591843885848022,1.5865489877641474,1.2592095121398912
529,1.5865489877641474,1.2592095121398912,1.5865862632160306,1.2592340549007266
530,1.5865862632160306,1.2592340549007266,1.5866222048266663,1.2592580200200527
531,1.5866222048266663,1.2592580200200527,1.586656846788821,1.259281410982141
532,1.586656846788821,1.259281410982141,1.5866902229630389,1.2593042315957883
533,1.5866902229630389,1.2593042315957883,1.5867223668604113,1.2593264859869175
534,1.5867223668604113,1.2593264859869175,1.586753311626039,1.259348178590797
535,1.586753311626039,1.259348178590797,1.5867830900231963,1.259369314143893
536,1.5867830900231963,1.259369314143893,1.5868117344182096,1.2593898976753697
537,1.5868117344182096,1.2593898976753697,1.5868392767660653,1.2594099344982514
538,1.5868392767660653,1.2594099344982514,1.5868657485967557,1.2594294302002533
539,1.5868657485967557,1.2594294302002533,1.5868911810024198,1.2594483906342528
540,1.5868911810024198,1.2594483906342528,1.5869156046185018,1.2594668219163994
541,1.5869156046185018,1.2594668219163994,1.5869390496425262,1.259484730378982
542,1.5869390496425262,1.259484730378982,1.5869615457631094,1.2595021226376557
543,1.5869615457631094,1.2595021226376557,1.586983122224056,1.259519005482454
544,1.586983122224056,1.259519005482454,1.587003807748309,1.2595353859580172
545,1.587003807748309,1.2595353859580172,1.587023630573785,1.2595512712906565
546,1.587023630573785,1.2595512712906565,1.587042618428565,1.259566668903159
547,1.587042618428565,1.259566668903159,1.5870607985263299,1.259581586399554
548,1.5870607985263299,1.259581586399554,1.587078197560293,1.2595960315534902
549,1.587078197560293,1.2595960315534902,1.5870948416977795,1.2596100122967842
550,1.5870948416977795,1.2596100122967842,1.587110756575522,1.2596235367079116
551,1.587110756575522,1.2596235367079116,1.5871259672956728,1.259636613000443
552,1.5871259672956728,1.259636613000443,1.5871404984234923,1.2596492495103304
553,1.5871404984234923,1.2596492495103304,1.5871543739812626,1.2596614546885307
554,1.5871543739812626,1.2596614546885307,1.587167726217413,1.2596734351675876
555,1.587167726217413,1.2596734351675876,1.5871806182560724,1.2596851984753572
556,1.5871806182560724,1.2596851984753572,1.5871930862871018,1.259696738294703
557,1.5871930862871018,1.259696738294703,1.587205152337976,1.259708046230264
558,1.587205152337976,1.259708046230264,1.5872168278059198,1.2597191179463836
559,1.5872168278059198,1.2597191179463836,1.587228119335368,1.2597299492492346
560,1.587228119335368,1.2597299492492346,1.5872390309058466,1.2597405365214454
561,1.5872390309058466,1.2597405365214454,1.5872495651439293,1.2597508765177128
562,1.5872495651439293,1.2597508765177128,1.5872597240248794,1.259760966170569
563,1.5872597240248794,1.259760966170569,1.587269509214303,1.2597708023473866
564,1.587269509214303,1.2597708023473866,1.5872789226749533,1.2597803809705503
565,1.5872789226749533,1.2597803809705503,1.5872879652017031,1.259789698445354
566,1.5872879652017031,1.259789698445354,1.5872966375276754,1.259798748673587
567,1.5872966375276754,1.259798748673587,1.587304939096525,1.2598075235331885
568,1.587304939096525,1.2598075235331885,1.5873128672637844,1.2598160113263521
569,1.5873128672637844,1.2598160113263521,1.5873204159959298,1.25982419496477
570,1.5873204159959298,1.25982419496477,1.5873275740504804,1.2598320495121167
571,1.5873275740504804,1.2598320495121167,1.5873343225782606,1.2598395390047645
572,1.5873343225782606,1.2598395390047645,1.5873406322387695,1.2598466126964314
573,1.5873406322387695,1.2598466126964314,1.587346460305555,1.2598532014024237
574,1.587346460305555,1.2598532014024237,1.5873517490332627,1.2598592156844162
575,1.5873517490332627,1.2598592156844162,1.5873564278369472,1.2598645493401133
576,1.5873564278369472,1.2598645493401133,1.5873604230811562,1.2598690933858052
577,1.5873604230811562,1.2598690933858052,1.5873636785404055,1.2598727646434535
578,1.5873636785404055,1.2598727646434535,1.5873661834524906,1.2598755443828586
579,1.5873661834524906,1.2598755443828586,1.5873679937818481,1.259877506219663
580,1.5873679937818481,1.259877506219663,1.5873692774101371,1.2598788936418015
581,1.5873692774101371,1.2598788936418015,1.587370378672418,1.2598802224803265
582,1.587370378672418,1.2598802224803265,1.5873714044368592,1.2598815189397932
583,1.5873714044368592,1.2598815189397932,1.5873723901793606,1.2598827859214705
584,1.5873723901793606,1.2598827859214705,1.5873733474680782,1.259884024097505
585,1.5873733474680782,1.259884024097505,1.5873742801454966,1.2598852338186504
586,1.5873742801454966,1.2598852338186504,1.587375189596261,1.2598864153735634
587,1.587375189596261,1.2598864153735634,1.5873760764292206,1.2598875690435698
588,1.5873760764292206,1.2598875690435698,1.5873769410148273,1.259888695112211
589,1.5873769410148273,1.259888695112211,1.587377783652996,1.259889793869339
590,1.587377783652996,1.259889793869339,1.5873786046255132,1.259890865611997
591,1.5873786046255132,1.259890865611997,1.587379404212144,1.259891910644506
592,1.587379404212144,1.259891910644506,1.58738018269543,1.2598929292783114
593,1.58738018269543,1.2598929292783114,1.5873809403619576,1.2598939218317755
594,1.5873809403619576,1.2598939218317755,1.5873816775012668,1.2598948886311363
595,1.5873816775012668,1.2598948886311363,1.58738239440935,1.259895830006685
596,1.58738239440935,1.259895830006685,1.5873830913898335,1.2598967462916923
597,1.5873830913898335,1.2598967462916923,1.5873837687374885,1.2598976378374445
598,1.5873837687374885,1.2598976378374445,1.587384426768393,1.2598985049825298
599,1.587384426768393,1.2598985049825298,1.5873850657796098,1.2598993480935239
600,1.5873850657796098,1.2598993480935239,1.5873856860987214,1.2599001675137225
601,1.5873856860987214,1.2599001675137225,1.5873862880301952,1.2599009636181882
602,1.5873862880301952,1.2599009636181882,1.5873868718945374,1.2599017367707028
603,1.5873868718945374,1.2599017367707028,1.5873874380121178,1.259902487342564
604,1.5873874380121178,1.259902487342564,1.5873879867050245,1.2599032157087957
605,1.5873879867050245,1.2599032157087957,1.5873885182969756,1.2599039222477402
606,1.5873885182969756,1.2599039222477402,1.5873890331131018,1.2599046073407347
607,1.5873890331131018,1.2599046073407347,1.5873895314796969,1.2599052713717942
608,1.5873895314796969,1.2599052713717942,1.5873900137243886,1.2599059147269054
609,1.5873900137243886,1.2599059147269054,1.5873904801730951,1.2599065377962901
610,1.5873904801730951,1.2599065377962901,1.5873909311538437,1.2599071409700415
611,1.5873909311538437,1.2599071409700415,1.5873913670019915,1.2599077246333432
612,1.5873913670019915,1.2599077246333432,1.5873917880374966,1.2599082891872055
613,1.5873917880374966,1.2599082891872055,1.5873921945821396,1.2599088350296295
614,1.5873921945821396,1.2599088350296295,1.5873925869914391,1.2599093625282272
615,1.5873925869914391,1.2599093625282272,1.5873929655648085,1.2599098721046975
616,1.5873929655648085,1.2599098721046975,1.5873933306346217,1.2599103641437441
617,1.5873933306346217,1.2599103641437441,1.5873936825257429,1.2599108390385514
618,1.5873936825257429,1.2599108390385514,1.587394021560887,1.259911297181763
619,1.587394021560887,1.259911297181763,1.5873943480608599,1.25991173896498
620,1.5873943480608599,1.25991173896498,1.5873946623444453,1.2599121647784621
621,1.5873946623444453,1.2599121647784621,1.5873949647282082,1.2599125750108522
622,1.5873949647282082,1.2599125750108522,1.5873952555261184,1.2599129700490497
623,1.5873952555261184,1.2599129700490497,1.5873955350501172,1.259913350277238
624,1.5873955350501172,1.259913350277238,1.5873958036088198,1.2599137160776799
625,1.5873958036088198,1.2599137160776799,1.5873960615058302,1.2599140678316578
626,1.5873960615058302,1.2599140678316578,1.5873963090494805,1.2599144059102898
627,1.5873963090494805,1.2599144059102898,1.5873965465305786,1.2599147306948264
628,1.5873965465305786,1.2599147306948264,1.5873967742546164,1.2599150425455803
629,1.5873967742546164,1.2599150425455803,1.5873969925015594,1.259915341840214
630,1.5873969925015594,1.259915341840214,1.587397201573196,1.2599156289277964
631,1.587397201573196,1.2599156289277964,1.587397401746332,1.2599159041742303
632,1.587397401746332,1.2599159041742303,1.5873975933013829,1.259916167932337
633,1.5873975933013829,1.259916167932337,1.5873977765174896,1.2599164205484368
634,1.5873977765174896,1.2599164205484368,1.587397951661173,1.259916662371708
635,1.587397951661173,1.259916662371708,1.5873981189995445,1.2599168937411878
636,1.5873981189995445,1.2599168937411878,1.5873982787975969,1.2599171149891555
637,1.5873982787975969,1.2599171149891555,1.5873984313094252,1.2599173264483503
638,1.5873984313094252,1.2599173264483503,1.5873985767941752,1.2599175284370272


==> Data/academic_bvc_flow3_short.csv <==
index,srcx,srcy,tgtx,tgty
0,5.0,3.0,2.1059893358154382,1.4351184305994025
1,2.1059893358154382,1.4351184305994025,1.384942261217639,1.267252133169402
2,1.384942261217639,1.267252133169402,1.5715682621546008,1.2564155516843813
3,1.5715682621546008,1.2564155516843813,1.5871953627045814,1.2590351775614308
4,1.5871953627045814,1.2590351775614308,1.5873981776409443,1.2599012393831985
5,1.5873981776409443,1.2599012393831985,1.5874009955688595,1.2599208340771537


==> Data/academic_bvc_flow4.csv <==
index,srcx,srcy,tgtx,tgty
0,1.0,4.5,0.9037199730143868,4.455926017559674
1,0.9037199730143868,4.455926017559674,0.8389925351206586,4.4133728251699536
2,0.8389925351206586,4.4133728251699536,0.8359383484873077,4.369346360298421
3,0.8359383484873077,4.369346360298421,0.8333690052800998,4.326820576529259
4,0.8333690052800998,4.326820576529259,0.8312466689592876,4.285773264880288
5,0.8312466689592876,4.285773264880288,0.8295419274086852,4.246190231795188
6,0.8295419274086852,4.246190231795188,0.8282247047129746,4.20806424199556
7,0.8282247047129746,4.20806424199556,0.8272637216173276,4.171393724883882
8,0.8272637216173276,4.171393724883882,0.8266260702879438,4.136181451486002
9,0.8266260702879438,4.136181451486002,0.8262769128973291,4.102433122294484
10,0.8262769128973291,4.102433122294484,0.8261793223729071,4.070155822304774
11,0.8261793223729071,4.070155822304774,0.8262942893999933,4.039356319648884
12,0.8262942893999933,4.039356319648884,0.8265809213610258,4.010039210599998
13,0.8265809213610258,4.010039210599998,0.8269968548452852,3.9822049471543193
14,0.8269968548452852,3.9822049471543193,0.8274988922648155,3.955847822649378
15,0.8274988922648155,3.955847822649378,0.8280438542736007,3.930954031874269
16,0.8280438542736007,3.930954031874269,0.8285896139439772,3.9074999576424174
17,0.8285896139439772,3.9074999576424174,0.8290962490627106,3.885450856181166
18,0.8290962490627106,3.885450856181166,0.8295272209239103,3.8647601090526726
19,0.8295272209239103,3.8647601090526726,0.8298504687112919,3.845369173016415
20,0.8298504687112919,3.845369173016415,0.8300393048651274,3.827208291628553
21,0.8300393048651274,3.827208291628553,0.8300730124527445,3.81019794295602
22,0.8300730124527445,3.81019794295602,0.8299370835102865,3.794250904359663
23,0.8299370835102865,3.794250904359663,0.8296230763263649,3.779274737390605
24,0.8296230763263649,3.779274737390605,0.8291281338686608,3.765174454637388
25,0.8291281338686608,3.765174454637388,0.8284542326971919,3.7518551261584228
26,0.8284542326971919,3.7518551261584228,0.8276072644802184,3.7392242212678433
27,0.8276072644802184,3.7392242212678433,0.826596054282564,3.7271935421309226
28,0.826596054282564,3.7271935421309226,0.8254314079014313,3.715680675964607
29,0.8254314079014313,3.715680675964607,0.8241252572392499,3.704609957002501
30,0.8241252572392499,3.704609957002501,0.8226899475838801,3.693912978560336
31,0.8226899475838801,3.693912978560336,0.8211376705876346,3.6835287248679687
32,0.8211376705876346,3.6835287248679687,0.81948007105886,3.6734034105833557
33,0.81948007105886,3.6734034105833557,0.8177315232930765,3.663492745703119
34,0.8177315232930765,3.663492745703119,0.8159288883428009,3.6537774445773255
35,0.8159288883428009,3.6537774445773255,0.8140925082905249,3.6442401088037624
36,0.8140925082905249,3.6442401088037624,0.8122334368869837,3.634864787808925
37,0.8122334368869837,3.634864787808925,0.8103575174337497,3.62563671356728
38,0.8103575174337497,3.62563671356728,0.8084676791791207,3.6165421344119153
39,0.8084676791791207,3.6165421344119153,0.8065652287590563,3.607568205402396
40,0.8065652287590563,3.607568205402396,0.804650575497209,3.5987029111236626
41,0.804650575497209,3.5987029111236626,0.8027236381464423,3.5899350072347564
42,0.8027236381464423,3.5899350072347564,0.8007840725797676,3.5812539730170667
43,0.8007840725797676,3.5812539730170667,0.7988313989504948,3.5726499705389023
44,0.7988313989504948,3.5726499705389023,0.7968650724674805,3.5641138079632335
45,0.7968650724674805,3.5641138079632335,0.7948845225794479,3.5556369056074266
46,0.7948845225794479,3.5556369056074266,0.792889174479327,3.547211263975485
47,0.792889174479327,3.547211263975485,0.7908784607257384,3.538829433328064
48,0.7908784607257384,3.538829433328064,0.7888518273477962,3.530484484548995
49,0.7888518273477962,3.530484484548995,0.7868087368280223,3.5221699811728975
50,0.7868087368280223,3.5221699811728975,0.7847486695995832,3.5138799525090145
51,0.7847486695995832,3.5138799525090145,0.782671124205456,3.5056088678025734
52,0.782671124205456,3.5056088678025734,0.7805756172588181,3.4973516114223333
53,0.7805756172588181,3.4973516114223333,0.7784616830208937,3.489103459052641
54,0.7784616830208937,3.489103459052641,0.7763288728345635,3.4808600548764264
55,0.7763288728345635,3.4808600548764264,0.7741767544882998,3.472617389736389
56,0.7741767544882998,3.472617389736389,0.7720049115526217,3.46437178026106
57,0.7720049115526217,3.46437178026106,0.7698129427131731,3.456119848941186
58,0.7698129427131731,3.456119848941186,0.7676004611143917,3.447858505140342
59,0.7676004611143917,3.447858505140342,0.7653670934333376,3.4395849270067274
60,0.7653670934333376,3.4395849270067274,0.7631124816936319,3.4312965444013175
61,0.7631124816936319,3.4312965444013175,0.7608362763825871,3.422991022397076
62,0.7608362763825871,3.422991022397076,0.7585381427214372,3.414666245967004
63,0.7585381427214372,3.414666245967004,0.7562177572995046,3.406320305360101
64,0.7562177572995046,3.406320305360101,0.7538748076544624,3.397951482287826
65,0.7538748076544624,3.397951482287826,0.7515089918501597,3.3895582368937185
66,0.7515089918501597,3.3895582368937185,0.7491200180675013,3.381139195478909
67,0.7491200180675013,3.381139195478909,0.7467076042172925,3.3726931389561208
68,0.7467076042172925,3.3726931389561208,0.744271477579881,3.3642189920045507
69,0.744271477579881,3.3642189920045507,0.7418113744741547,3.35571581289785
70,0.7418113744741547,3.35571581289785,0.7393270399571817,3.347182783977286
71,0.7393270399571817,3.347182783977286,0.7368182275550516,3.3386192027421426
72,0.7368182275550516,3.3386192027421426,0.734284699025055,3.3300244735294724
73,0.734284699025055,3.3300244735294724,0.7317262241490857,3.3213980997554775
74,0.7317262241490857,3.3213980997554775,0.7291425805579896,3.3127396766910397
75,0.7291425805579896,3.3127396766910397,0.7265335535864874,3.3040488847442657
76,0.7265335535864874,3.3040488847442657,0.7238989361582215,3.295325483223332
77,0.7238989361582215,3.295325483223332,0.7212385287004345,3.286569304553407
78,0.7212385287004345,3.286569304553407,0.7185521390877448,3.2777802489219954
79,0.7185521390877448,3.2777802489219954,0.7158395826144621,3.2689582793276655
80,0.7158395826144621,3.2689582793276655,0.7131006819948612,3.2601034170077976
81,0.7131006819948612,3.2601034170077976,0.7103352673908226,3.2512157372217088
82,0.7103352673908226,3.2512157372217088,0.7075431764662325,3.2422953653662603
83,0.7075431764662325,3.2422953653662603,0.704724254467532,3.233342473401853
84,0.704724254467532,3.233342473401853,0.7018783543297975,3.2243572765675106
85,0.7018783543297975,3.2243572765675106,0.6990053368077376,3.215340030364591
86,0.6990053368077376,3.215340030364591,0.696105070630985,3.206291027789511
87,0.696105070630985,3.206291027789511,0.6931774326830709,3.1972105967967037
88,0.6931774326830709,3.1972105967967037,0.6902223082034673,3.1880990979738977
89,0.6902223082034673,3.1880990979738977,0.6872395910120904,3.1789569224126426
90,0.6872395910120904,3.1789569224126426,0.6842291837556559,3.1697844897578578
91,0.6842291837556559,3.1697844897578578,0.6811909981752896,3.160582246421005
92,0.6811909981752896,3.160582246421005,0.6781249553947953,3.1513506639423143
93,0.6781249553947953,3.1513506639423143,0.6750309862289847,3.1420902374882833
94,0.6750309862289847,3.1420902374882833,0.6719090315114792,3.132801484471466
95,0.6719090315114792,3.132801484471466,0.6687590424413937,3.1234849432803156
96,0.6687590424413937,3.1234849432803156,0.6655809809483128,3.114141172107593
97,0.6655809809483128,3.114141172107593,0.6623748200749638,3.1047707478665605
98,0.6623748200749638,3.1047707478665605,0.6591405443769972,3.0953742651848675
99,0.6591405443769972,3.0953742651848675,0.6558781501410119,3.0859523354509912
100,0.6558781501410119,3.0859523354509912,0.6525876464941596,3.076505585974317
101,0.6525876464941596,3.076505585974317,0.6492690550526705,3.067034659132004
102,0.6492690550526705,3.067034659132004,0.6459224107217193,3.057540211586982
103,0.6459224107217193,3.057540211586982,0.6425477621631581,3.048022913541833
104,0.6425477621631581,3.048022913541833,0.639145173270679,3.0384834480812484
105,0.639145173270679,3.0384834480812484,0.6357147201776525,3.0289225103223547
106,0.6357147201776525,3.0289225103223547,0.6322564960346131,3.0193408068588026
107,0.6322564960346131,3.0193408068588026,0.6287706096517883,3.0097390550894447
108,0.6287706096517883,3.0097390550894447,0.6252571860895875,3.0001179825601207
109,0.6252571860895875,3.0001179825601207,0.6217163672331436,2.990478326312044
110,0.6217163672331436,2.990478326312044,0.6181483123619395,2.9808208322316525
111,0.6181483123619395,2.9808208322316525,0.6145531987200189,2.9711462543976674
112,0.6145531987200189,2.9711462543976674,0.6109312220892779,2.9614553544217364
113,0.6109312220892779,2.9614553544217364,0.6072825973666993,2.9517489007794846
114,0.6072825973666993,2.9517489007794846,0.6036075591455045,2.9420276681291906
115,0.6036075591455045,2.9420276681291906,0.5999063622996942,2.9322924366156187
116,0.5999063622996942,2.9322924366156187,0.5961792825711659,2.922543991156829
117,0.5961792825711659,2.922543991156829,0.59242661715841,2.912783120712054
118,0.59242661715841,2.912783120712054,0.5886486853056748,2.903010617528965
119,0.5886486853056748,2.903010617528965,0.5848458288913984,2.8932272763689086
120,0.5848458288913984,2.8932272763689086,0.5810184130146376,2.8834338937088835
121,0.5810184130146376,2.8834338937088835,0.5771668265781644,2.873631266919267
122,0.5771668265781644,2.873631266919267,0.5732914828668423,2.8638201934164993
123,0.5732914828668423,2.8638201934164993,0.5693928199899001,2.8540014697833143
124,0.5693928199899001,2.8540014697833143,0.5654713018986344,2.844175890888275
125,0.5654713018986344,2.844175890888275,0.5615274183960607,2.8343442489461816
126,0.5615274183960607,2.8343442489461816,0.5575616859178192,2.824507332567845
127,0.5575616859178192,2.824507332567845,0.5535746480584113,2.8146659257831894
128,0.5535746480584113,2.8146659257831894,0.5495668760865201,2.80482080703835
129,0.5495668760865201,2.80482080703835,0.5455389694467035,2.7949727481675377
130,0.5455389694467035,2.7949727481675377,0.5414915562458394,2.785122513340755
131,0.5414915562458394,2.785122513340755,0.5374252937248618,2.775270857989214
132,0.5374252937248618,2.775270857989214,0.5333408687258314,2.7654185277136594
133,0.5333408687258314,2.7654185277136594,0.5292389982552742,2.7555662572107513
134,0.5292389982552742,2.7555662572107513,0.5253170789634564,2.7457770550610627
135,0.5253170789634564,2.7457770550610627,0.5121896884351873,2.725102326363834
136,0.5121896884351873,2.725102326363834,0.511445245883425,2.713735038904796
137,0.511445245883425,2.713735038904796,0.5105349104215211,2.7032154026046022
138,0.5105349104215211,2.7032154026046022,0.5095455310469811,2.6932890348713627
139,0.5095455310469811,2.6932890348713627,0.5085391632200689,2.6837860318281406
140,0.5085391632200689,2.6837860318281406,0.507573348841357,2.6746087251857906
141,0.507573348841357,2.6746087251857906,0.5066761941871745,2.6656852608877397
142,0.5066761941871745,2.6656852608877397,0.505858934071521,2.656960320136776
143,0.505858934071521,2.656960320136776,0.5051246868693586,2.648390921123899
144,0.5051246868693586,2.648390921123899,0.504472890714541,2.6399434584335255
145,0.504472890714541,2.6399434584335255,0.5039015052299305,2.631591543403319
146,0.5039015052299305,2.631591543403319,0.5034080673698327,2.6233143871241813
147,0.5034080673698327,2.6233143871241813,0.502990167353038,2.6150955668144573
148,0.502990167353038,2.6150955668144573,0.5026548970098065,2.6069318873360774
149,0.5026548970098065,2.6069318873360774,0.5024094129767387,2.5988247252642034
150,0.5024094129767387,2.5988247252642034,0.5022513041227638,2.590768438109974
151,0.5022513041227638,2.590768438109974,0.502178270141227,2.582757517460171
152,0.502178270141227,2.582757517460171,0.5021881007434292,2.574786613501239
153,0.5021881007434292,2.574786613501239,0.5022786617659247,2.5668505483488
154,0.5022786617659247,2.5668505483488,0.502447885849821,2.5589443226543658
155,0.502447885849821,2.5589443226543658,0.502693766172067,2.5510631182909638
156,0.502693766172067,2.5510631182909638,0.5030143522398922,2.543202298849887
157,0.5030143522398922,2.543202298849887,0.5034077471020233,2.5353574089982627
158,0.5034077471020233,2.5353574089982627,0.5038721055504702,2.527524173313655
159,0.5038721055504702,2.527524173313655,0.5044056330278291,2.51969849493831
160,0.5044056330278291,2.51969849493831,0.5050065850453382,2.511876454224562
161,0.5050065850453382,2.511876454224562,0.5056732669746281,2.504054307437507
162,0.5056732669746281,2.504054307437507,0.5064040341130694,2.496228485517633
163,0.5064040341130694,2.496228485517633,0.5071972919464711,2.488395592869684
164,0.5071972919464711,2.488395592869684,0.5080514965486029,2.4805524061249407
165,0.5080514965486029,2.4805524061249407,0.5089651550675423,2.472695872816056
166,0.5089651550675423,2.472695872816056,0.5099368262565745,2.4648231099029667
167,0.5099368262565745,2.4648231099029667,0.5109651210131374,2.456931402092308
168,0.5109651210131374,2.456931402092308,0.5120487028941535,2.4490181998997573
169,0.5120487028941535,2.4490181998997573,0.51318628858039,2.4410811174135856
170,0.51318628858039,2.4410811174135856,0.5143766482665252,2.4331179297276404
171,0.5143766482665252,2.4331179297276404,0.5156186059574959,2.425126570022464
172,0.5156186059574959,2.425126570022464,0.5169110396555125,2.4171051262837597
173,0.5169110396555125,2.4171051262837597,0.5182528814258553,2.409051837657674
174,0.5182528814258553,2.409051837657674,0.5196431173331779,2.400965090452007
175,0.5196431173331779,2.400965090452007,0.5210807872434848,2.392843413801307
176,0.5210807872434848,2.392843413801307,0.5225649844901775,2.3846854750216604
177,0.5225649844901775,2.3846854750216604,0.5240948554055226,2.37649007468767
178,0.5240948554055226,2.37649007468767,0.525669598721544,2.36825614146959
179,0.525669598721544,2.36825614146959,0.5272884648466307,2.35998272677277
180,0.5272884648466307,2.35998272677277,0.5289507550260878,2.351668999224427
181,0.5289507550260878,2.351668999224427,0.5306576797946984,2.343316425224781
182,0.5306576797946984,2.343316425224781,0.5324127625141513,2.334929639276434
183,0.5324127625141513,2.334929639276434,0.5342177538798332,2.3265119193543025
184,0.5342177538798332,2.3265119193543025,0.5360735118702182,2.3180655204952347
185,0.5360735118702182,2.3180655204952347,0.5379804302530629,2.3095919517506625
186,0.5379804302530629,2.3095919517506625,0.5399386530145394,2.3010921908044506
187,0.5399386530145394,2.3010921908044506,0.5419481856384079,2.292566844083727
188,0.5419481856384079,2.292566844083727,0.5440089554733676,2.284016263485189
189,0.5440089554733676,2.284016263485189,0.5461208461196745,2.2754406302126813
190,0.5461208461196745,2.2754406302126813,0.5482837179853799,2.2668400143833707
191,0.5482837179853799,2.2668400143833707,0.5504974211147133,2.2582144171004477
192,0.5504974211147133,2.2582144171004477,0.5527618034774259,2.2495637999927167
193,0.5527618034774259,2.2495637999927167,0.5550767164659482,2.2408881058735575
194,0.5550767164659482,2.2408881058735575,0.5574420186068673,2.232187273149239
195,0.5574420186068673,2.232187273149239,0.5598575780952969,2.22346124585144
196,0.5598575780952969,2.22346124585144,0.5623232745356208,2.214709980620619
197,0.5623232745356208,2.214709980620619,0.5648390001380874,2.20593345157342
198,0.5648390001380874,2.20593345157342,0.5674046605372849,2.197131653707296
199,0.5674046605372849,2.197131653707296,0.5700201753446329,2.188304605297536
200,0.5700201753446329,2.188304605297536,0.5726854785112938,2.1794523496025877
201,0.5726854785112938,2.1794523496025877,0.575400518553805,2.1705749560960483
202,0.575400518553805,2.1705749560960483,0.5781652586782834,2.161672521375659
203,0.5781652586782834,2.161672521375659,0.5809796768277786,2.1527451698523867
204,0.5809796768277786,2.1527451698523867,0.5838437656695851,2.1437930542899473
205,0.5838437656695851,2.1437930542899473,0.5867575325339888,2.1348163562425513
206,0.5867575325339888,2.1348163562425513,0.5897209993122503,2.125815286423138
207,0.5897209993122503,2.125815286423138,0.592734202319113,2.116790085023712
208,0.592734202319113,2.116790085023712,0.5957971921233973,2.107741022002143
209,0.5957971921233973,2.107741022002143,0.5989100333490728,2.0986683973448317
210,0.5989100333490728,2.0986683973448317,0.6020728044483973,2.089572541311288
211,0.6020728044483973,2.089572541311288,0.6052855974481721,2.0804538146643896
212,0.6052855974481721,2.0804538146643896,0.6085485176697949,2.071312608888554
213,0.6085485176697949,2.071312608888554,0.6118616834235471,2.0621493463970078
214,0.6118616834235471,2.0621493463970078,0.6152252256773871,2.0529644807286456
215,0.6152252256773871,2.0529644807286456,0.6186392877004055,2.043758496734494
216,0.6186392877004055,2.043758496734494,0.6221040246810278,2.03453191075346
217,0.6221040246810278,2.03453191075346,0.6256196033199977,2.0252852707768345
218,0.6256196033199977,2.0252852707768345,0.6291862013981419,2.016019156600849
219,0.6291862013981419,2.016019156600849,0.6328040073188904,2.0067341799664797
220,0.6328040073188904,2.0067341799664797,0.6364732196255158,1.9974309846855938
221,0.6364732196255158,1.9974309846855938,0.6401940464930422,1.9881102467524727
222,0.6401940464930422,1.9881102467524727,0.6439667051947657,1.9787726744396827
223,0.6439667051947657,1.9787726744396827,0.6477914215433304,1.9694190083772025
224,0.6477914215433304,1.9694190083772025,0.6516684293062958,1.96005002161368
225,0.6516684293062958,1.96005002161368,0.6555979695961364,1.9506665196586284
226,0.6555979695961364,1.9506665196586284,0.6595802902346167,1.9412693405043298
227,0.6595802902346167,1.9412693405043298,0.663615645091489,1.931859354626161
228,0.663615645091489,1.931859354626161,0.6677042933974696,1.9224374649600064
229,0.6677042933974696,1.9224374649600064,0.6718464990314615,1.9130046068553694
230,0.6718464990314615,1.9130046068553694,0.6760425297820029,1.9035617480027467
231,0.6760425297820029,1.9035617480027467,0.6802926565829395,1.8941098883337664
232,0.6802926565829395,1.8941098883337664,0.6845971527233423,1.8846500598925489
233,0.6845971527233423,1.8846500598925489,0.6889562930317138,1.8751833266766844
234,0.6889562930317138,1.8751833266766844,0.6933703530345606,1.865710784446177
235,0.6933703530345606,1.865710784446177,0.6978396080894431,1.8562335604986469
236,0.6978396080894431,1.8562335604986469,0.702364332492659,1.8467528134090327
237,0.702364332492659,1.8467528134090327,0.7069447985617581,1.8372697327319911
238,0.7069447985617581,1.8372697327319911,0.711581275693149,1.8277855386651387
239,0.711581275693149,1.8277855386651387,0.7162740293951125,1.8183014816712442
240,0.7162740293951125,1.8183014816712442,0.7210233202966096,1.8088188420574407
241,0.7210233202966096,1.8088188420574407,0.725829403132348,1.7993389295094937
242,0.725829403132348,1.7993389295094937,0.730692525704657,1.7898630825791377
243,0.730692525704657,1.7898630825791377,0.7356129278228107,1.7803926681224727
244,0.7356129278228107,1.7803926681224727,0.7405908402205496,1.7709290806874087
245,0.7405908402205496,1.7709290806874087,0.7456264834526546,1.7614737418481385
246,0.7456264834526546,1.7614737418481385,0.7507200667715543,1.7520280994846358
247,0.7507200667715543,1.7520280994846358,0.755871786985076,1.7425936270051967
248,0.755871786985076,1.7425936270051967,0.761081827296589,1.733171822510082
249,0.761081827296589,1.733171822510082,0.766350356128945,1.7237642078943638
250,0.766350356128945,1.7237642078943638,0.7716775259337713,1.714372327888152
251,0.7716775259337713,1.714372327888152,0.7770634719878499,1.7049977490324624
252,0.7770634719878499,1.7049977490324624,0.7825083111784882,1.6956420585890866
253,0.7825083111784882,1.6956420585890866,0.788012140779974,1.686306863382954
254,0.788012140779974,1.686306863382954,0.7935750372234031,1.6769937885756176
255,0.7935750372234031,1.6769937885756176,0.7991970548623668,1.667704476368666
256,0.7991970548623668,1.667704476368666,0.804878224737195,1.6584405846360568
257,0.804878224737195,1.6584405846360568,0.8106185533406615,1.649203785484583
258,0.8106185533406615,1.649203785484583,0.8164180213882738,1.639995763741927
259,0.8164180213882738,1.639995763741927,0.8222765825964882,1.6308182153720303
260,0.8222765825964882,1.6308182153720303,0.8281941624724077,1.6216728458178014
261,0.8281941624724077,1.6216728458178014,0.8341706571187378,1.6125613682715114
262,0.8341706571187378,1.6125613682715114,0.8402059320579883,1.6034855018735847
263,0.8402059320579883,1.6034855018735847,0.8462998210801134,1.594446969840865
264,0.8462998210801134,1.594446969840865,0.852452125117988,1.5854474975258557
265,0.852452125117988,1.5854474975258557,0.8586626111552957,1.5764888104088643
266,0.8586626111552957,1.5764888104088643,0.8649310111715869,1.567572632025441
267,0.8649310111715869,1.567572632025441,0.8712570211294145,1.5587006818319902
268,0.8712570211294145,1.5587006818319902,0.8776403000085975,1.549874673012938
269,0.8776403000085975,1.549874673012938,0.884080468892769,1.541096310233363
270,0.884080468892769,1.541096310233363,0.8905771101134561,1.5323672873415453
271,0.8905771101134561,1.5323672873415453,0.897129766456993,1.5236892850264296
272,0.897129766456993,1.5236892850264296,0.9037379404395921,1.5150639684355791
273,0.9037379404395921,1.5150639684355791,0.9104010936558791,1.506492984759743
274,0.9104010936558791,1.506492984759743,0.9171186462061528,1.4979779607907353
275,0.9171186462061528,1.4979779607907353,0.9238899762075212,1.4895205004598775
276,0.9238899762075212,1.4895205004598775,0.9307144193939317,1.481122182364792
277,0.9307144193939317,1.481122182364792,0.9375912688099206,1.4727845572928644
278,0.9375912688099206,1.4727845572928644,0.94451977460266,1.4645091457501784
279,0.94451977460266,1.4645091457501784,0.9514991439165954,1.4562974355051905
280,0.9514991439165954,1.4562974355051905,0.958528540894619,1.4481508791568243
281,0.958528540894619,1.4481508791568243,0.9656070867893245,1.440070891737032
282,0.9656070867893245,1.440070891737032,0.9727338601874403,1.432058848358179
283,0.9727338601874403,1.432058848358179,0.979907897350037,1.4241160819158472
284,0.979907897350037,1.4241160819158472,0.9871281926705507,1.4162438808578228
285,0.9871281926705507,1.4162438808578228,0.9943936992520682,1.4084434870301303
286,0.9943936992520682,1.4084434870301303,1.001703329604674,1.4007160936109633
287,1.001703329604674,1.4007160936109633,1.0090559564629829,1.3930628431432952
288,1.0090559564629829,1.3930628431432952,1.0156585860347231,1.3860984400864518
289,1.0156585860347231,1.3860984400864518,1.0225792147687676,1.3794644290189173
290,1.0225792147687676,1.3794644290189173,1.0295980050543103,1.372991439083373
291,1.0295980050543103,1.372991439083373,1.036658271596682,1.3666049074116056
292,1.036658271596682,1.3666049074116056,1.043744973654358,1.360273876285663
293,1.043744973654358,1.360273876285663,1.0508540473732253,1.353986578954329
294,1.0508540473732253,1.353986578954329,1.0579844323918564,1.3477394650518366
295,1.0579844323918564,1.3477394650518366,1.0651358995505582,1.3415324172220255
296,1.0651358995505582,1.3415324172220255,1.072308419457955,1.335366701765121
297,1.072308419457955,1.335366701765121,1.0795019681859872,1.3292441009637248
298,1.0795019681859872,1.3292441009637248,1.0867164627642287,1.3231665472256966
299,1.0867164627642287,1.3231665472256966,1.093951740261575,1.3171359693234157
300,1.093951740261575,1.3171359693234157,1.101207552168036,1.3111542277349075
301,1.101207552168036,1.3111542277349075,1.1084835646054951,1.305223087495865
302,1.1084835646054951,1.305223087495865,1.1157793609304525,1.2993442070336416
303,1.1157793609304525,1.2993442070336416,1.1230944453958553,1.2935191339748737
304,1.1230944453958553,1.2935191339748737,1.1304282473195746,1.2877493042686206
305,1.1304282473195746,1.2877493042686206,1.1377801255113507,1.2820360423764734
306,1.1377801255113507,1.2820360423764734,1.145149372819929,1.276380563666089
307,1.145149372819929,1.276380563666089,1.1525352207182562,1.2707839761940631
308,1.1525352207182562,1.2707839761940631,1.159936843877919,1.2652472837037498
309,1.159936843877919,1.2652472837037498,1.167353364691804,1.2597713869078373
310,1.167353364691804,1.2597713869078373,1.1747838578632157,1.2543570903804044
311,1.1747838578632157,1.2543570903804044,1.182227354489867,1.2490051019012418
312,1.182227354489867,1.2490051019012418,1.1896828460975237,1.2437160508774991
313,1.1896828460975237,1.2437160508774991,1.1971332939255328,1.238930051168026
314,1.1971332939255328,1.238930051168026,1.2065790327198778,1.2308161462953393
315,1.2065790327198778,1.2308161462953393,1.2148946871694684,1.224159590280469
316,1.2148946871694684,1.224159590280469,1.223002079896021,1.2181558024150265
317,1.223002079896021,1.2181558024150265,1.2310757020294614,1.2124752534920549
318,1.2310757020294614,1.2124752534920549,1.2391460857566663,1.2069830377559412
319,1.2391460857566663,1.2069830377559412,1.2472167889611279,1.2016235366333683
320,1.2472167889611279,1.2016235366333683,1.2552865658170245,1.1963732360114447
321,1.2552865658170245,1.1963732360114447,1.2633534280186733,1.1912215703251217
322,1.2633534280186733,1.1912215703251217,1.2714153488698348,1.1861632022617508
323,1.2714153488698348,1.1861632022617508,1.2794703724698937,1.181194930313442
324,1.2794703724698937,1.181194930313442,1.2875166246350775,1.1763144547404498
325,1.2875166246350775,1.1763144547404498,1.2955523093622812,1.1715198846369168
326,1.2955523093622812,1.1715198846369168,1.3035757036489495,1.1668095388216144
327,1.3035757036489495,1.1668095388216144,1.311585152391398,1.1621818628006466
328,1.311585152391398,1.1621818628006466,1.3195790636025369,1.1576353916363293
329,1.3195790636025369,1.1576353916363293,1.3275559040173468,1.1531687311878112
330,1.3275559040173468,1.1531687311878112,1.3355141951114469,1.1487805469618744
331,1.3355141951114469,1.1487805469618744,1.3434525095272634,1.1444695563664318
332,1.3434525095272634,1.1444695563664318,1.3513694678822457,1.1402345227041124
333,1.3513694678822457,1.1402345227041124,1.35926373592381,1.1360742502264667
334,1.35926373592381,1.1360742502264667,1.3671340219928625,1.1319875799484567
335,1.3671340219928625,1.1319875799484567,1.3749790747586974,1.1279733860700636
336,1.3749790747586974,1.1279733860700636,1.382797681190779,1.1240305729105118
337,1.382797681190779,1.1240305729105118,1.3905886647362107,1.1201580722857583
338,1.3905886647362107,1.1201580722857583,1.3983508836747882,1.1163548412727597
339,1.3983508836747882,1.1163548412727597,1.4060832296234322,1.1126198603161246
340,1.4060832296234322,1.1126198603161246,1.4137846261257623,1.1089521316911568
341,1.4137846261257623,1.1089521316911568,1.4214540276690895,1.1053506777992452
342,1.4214540276690895,1.1053506777992452,1.4290904181369701,1.1018145405504238
343,1.4290904181369701,1.1018145405504238,1.4366928099162644,1.098342780226421
344,1.4366928099162644,1.098342780226421,1.4442602430979536,1.0949344744084832
345,1.4442602430979536,1.0949344744084832,1.4517917822133735,1.09158872040806
346,1.4517917822133735,1.09158872040806,1.4592865185538988,1.088304630562741
347,1.4592865185538988,1.088304630562741,1.4653447984592263,1.0869279174206916
348,1.4653447984592263,1.0869279174206916,1.4705309745433965,1.0867484119045774
349,1.4705309745433965,1.0867484119045774,1.4752307533379507,1.0870913634507204
350,1.4752307533379507,1.0870913634507204,1.479549375731115,1.0876996159649648
351,1.479549375731115,1.0876996159649648,1.483534452085072,1.0884682614685421
352,1.483534452085072,1.0884682614685421,1.4872179604379487,1.0893478085648003
353,1.4872179604379487,1.0893478085648003,1.4906259977048608,1.090310249829363
354,1.4906259977048608,1.090310249829363,1.4937815349893142,1.0913371212361442
355,1.4937815349893142,1.0913371212361442,1.4967053729860809,1.09241503600069
356,1.4967053729860809,1.09241503600069,1.4994165402801822,1.0935338146815938
357,1.4994165402801822,1.0935338146815938,1.5019325126318974,1.0946855458785498
358,1.5019325126318974,1.0946855458785498,1.5042693652473316,1.09586401994727
359,1.5042693652473316,1.09586401994727,1.5064418978583178,1.0970643360497543
360,1.5064418978583178,1.0970643360497543,1.5084637415505076,1.0982826124534169
361,1.5084637415505076,1.0982826124534169,1.5103474546010962,1.099515763715346
362,1.5103474546010962,1.099515763715346,1.5121046086918437,1.100761327559473
363,1.5121046086918437,1.100761327559473,1.513745866915535,1.1020173296944047
364,1.513745866915535,1.1020173296944047,1.5152810545983575,1.1032821781015008
365,1.5152810545983575,1.1032821781015008,1.5167192237839384,1.1045545803564711
366,1.5167192237839384,1.1045545803564711,1.5180687121079797,1.1058334789836286
367,1.5180687121079797,1.1058334789836286,1.519337196696917,1.107118000926347
368,1.519337196696917,1.107118000926347,1.52053174364029,1.1084074180601091
369,1.52053174364029,1.1084074180601091,1.5216588535124538,1.1097011163364245
370,1.5216588535124538,1.1097011163364245,1.5227245033542567,1.1109985716671225
371,1.5227245033542567,1.1109985716671225,1.5237341854682274,1.1122993310698601
372,1.5237341854682274,1.1122993310698601,1.5246929433342047,1.1136029979159745
373,1.5246929433342047,1.1136029979159745,1.5256054049084868,1.1149092203786104
374,1.5256054049084868,1.1149092203786104,1.5264758135364709,1.1162176823753829
375,1.5264758135364709,1.1162176823753829,1.527308056678684,1.1175280964560037
376,1.527308056678684,1.1175280964560037,1.5281056926254455,1.1188401982067648
377,1.5281056926254455,1.1188401982067648,1.528871975354672,1.1201537418385574
378,1.528871975354672,1.1201537418385574,1.5296098776699711,1.1214684966990098
379,1.5296098776699711,1.1214684966990098,1.530322112741572,1.122784244506869
380,1.530322112741572,1.122784244506869,1.531011154160374,1.1241007771515301
381,1.531011154160374,1.1241007771515301,1.5316792546050277,1.1254178949354434
382,1.5316792546050277,1.1254178949354434,1.5323284632131677,1.1267354051641874
383,1.5323284632131677,1.1267354051641874,1.5329606417404,1.128053121010037
384,1.5329606417404,1.128053121010037,1.5335774795841899,1.129370860591203
385,1.5335774795841899,1.129370860591203,1.5341805077441937,1.1306884462216171
386,1.5341805077441937,1.1306884462216171,1.5347711117856706,1.132005703796031
387,1.5347711117856706,1.132005703796031,1.5353505438682897,1.1333224622828681
388,1.5353505438682897,1.1333224622828681,1.535919933898779,1.1346385533032648
389,1.535919933898779,1.1346385533032648,1.5364802998623865,1.1359538107793912
390,1.5364802998623865,1.1359538107793912,1.5370325573849681,1.137268070638783
391,1.5370325573849681,1.137268070638783,1.5375775285746025,1.1385811705642488
392,1.5375775285746025,1.1385811705642488,1.5381159501889623,1.1398929497811425
393,1.5381159501889623,1.1398929497811425,1.5386484811721586,1.1412032488755162
394,1.5386484811721586,1.1412032488755162,1.5391757096024306,1.142511909638031
395,1.5391757096024306,1.142511909638031,1.5396981590898347,1.1438187749295647
396,1.5396981590898347,1.1438187749295647,1.5402162946609874,1.1451236885652911
397,1.5402162946609874,1.1451236885652911,1.5407305281659132,1.1464264952146497
398,1.5407305281659132,1.1464264952146497,1.5412412232401365,1.1477270403151474
399,1.5412412232401365,1.1477270403151474,1.5417486998533365,1.1490251699983318
400,1.5417486998533365,1.1490251699983318,1.542253238474122,1.150320731026581
401,1.542253238474122,1.150320731026581,1.542755083878813,1.1516135707396165
402,1.542755083878813,1.1516135707396165,1.5432544486304933,1.1529035370098248
403,1.5432544486304933,1.1529035370098248,1.543751516253059,1.1541904782056351
404,1.543751516253059,1.1541904782056351,1.5442464441234982,1.1554742431623095
405,1.5442464441234982,1.1554742431623095,1.5447393661042146,1.1567546811595992
406,1.5447393661042146,1.1567546811595992,1.545230394935841,1.1580316419057943
407,1.545230394935841,1.1580316419057943,1.5457196247112788,1.159304975119635
408,1.5457196247112788,1.159304975119635,1.5462071317462478,1.1605745320465135
409,1.5462071317462478,1.1605745320465135,1.5466929762490085,1.1618401655547301
410,1.5466929762490085,1.1618401655547301,1.5471772089494618,1.1631017231662992
411,1.5471772089494618,1.1631017231662992,1.5476598648567927,1.1643590579446705
412,1.5476598648567927,1.1643590579446705,1.5481409689625956,1.1656120224359736
413,1.5481409689625956,1.1656120224359736,1.5486205367270383,1.1668604694294116
414,1.5486205367270383,1.1668604694294116,1.5490985750726505,1.1681042521526084
415,1.5490985750726505,1.1681042521526084,1.549575083333923,1.1693432243357902
416,1.549575083333923,1.1693432243357902,1.5500500541181577,1.170577240250256
417,1.5500500541181577,1.170577240250256,1.5505234740794083,1.1718061547438083
418,1.5505234740794083,1.1718061547438083,1.5509953246126413,1.1730298232777754
419,1.5509953246126413,1.1730298232777754,1.5514655824755694,1.174248101966462
420,1.5514655824755694,1.174248101966462,1.5519342203451618,1.1754608476190984
421,1.5519342203451618,1.1754608476190984,1.552401207315288,1.1766679177841743
422,1.552401207315288,1.1766679177841743,1.5528665093413991,1.1778691707960152
423,1.5528665093413991,1.1778691707960152,1.5533300896376416,1.1790644658234517
424,1.5533300896376416,1.1790644658234517,1.553791909031318,1.1802536629204294
425,1.553791909031318,1.1802536629204294,1.554251926279166,1.1814366230784086
426,1.554251926279166,1.1814366230784086,1.5547100983495203,1.182613208280409
427,1.5547100983495203,1.182613208280409,1.5551663806740286,1.1837832815565608
428,1.5551663806740286,1.1837832815565608,1.5556207273722633,1.1849467070410205
429,1.5556207273722633,1.1849467070410205,1.5560730914522292,1.1861033500301248
430,1.5560730914522292,1.1861033500301248,1.5565234249894844,1.1872530770416538
431,1.5565234249894844,1.1872530770416538,1.556971679287314,1.1883957558750797
432,1.556971679287314,1.1883957558750797,1.5574178050201504,1.189531255672685
433,1.5574178050201504,1.189531255672685,1.5578617523622071,1.1906594469814362
434,1.5578617523622071,1.1906594469814362,1.5583034711030865,1.1917802018155044
435,1.5583034711030865,1.1917802018155044,1.5587429107519348,1.192893393719323
436,1.5587429107519348,1.192893393719323,1.5591800206315445,1.1939988978310843
437,1.5591800206315445,1.1939988978310843,1.5596147499636541,1.1950965909465756
438,1.5596147499636541,1.1950965909465756,1.5600470479465514,1.1961863515832551
439,1.5600470479465514,1.1961863515832551,1.5604768638259614,1.1972680600444765
440,1.5604768638259614,1.1972680600444765,1.5609041469600884,1.1983415984837722
441,1.5609041469600884,1.1983415984837722,1.561328846879576,1.1994068509691034
442,1.561328846879576,1.1994068509691034,1.561750913343058,1.200463703546994
443,1.561750913343058,1.200463703546994,1.562170296388893,1.2015120443064593
444,1.562170296388893,1.2015120443064593,1.5625869463835993,1.2025517634426484
445,1.5625869463835993,1.2025517634426484,1.5630008140674394,1.2035827533201202
446,1.5630008140674394,1.2035827533201202,1.5634118505975516,1.2046049085356685
447,1.5634118505975516,1.2046049085356685,1.5638200075889637,1.2056181259806196
448,1.5638200075889637,1.2056181259806196,1.5642252371537866,1.206622304902524
449,1.5642252371537866,1.206622304902524,1.5646274919388397,1.2076173469661633
450,1.5646274919388397,1.2076173469661633,1.565026725161925,1.2086031563137973
451,1.565026725161925,1.2086031563137973,1.5654228906471546,1.2095796396242755
452,1.5654228906471546,1.2095796396242755,1.5658159428584464,1.2105467061723851
453,1.5658159428584464,1.2105467061723851,1.566205836933218,1.211504267885648
454,1.566205836933218,1.211504267885648,1.566592528714753,1.2124522394008836
455,1.566592528714753,1.2124522394008836,1.5669759747839345,1.213390538119586
456,1.5669759747839345,1.213390538119586,1.5673561324903893,1.2143190842620513
457,1.5673561324903893,1.2143190842620513,1.5677329599830792,1.2152378009202234
458,1.5677329599830792,1.2152378009202234,1.5681064162403866,1.2161466141091901
459,1.5681064162403866,1.2161466141091901,1.5684764610997224,1.2170454528172607
460,1.5684764610997224,1.2170454528172607,1.5688430552866823,1.2179342490545555
461,1.5688430552866823,1.2179342490545555,1.5692061604437655,1.2188129379000376
462,1.5692061604437655,1.2188129379000376,1.5695657391586613,1.2196814575469186
463,1.5695657391586613,1.2196814575469186,1.5699217549921065,1.220539749346372
464,1.5699217549921065,1.220539749346372,1.570274172544871,1.2213877577965653
465,1.570274172544871,1.2213877577965653,1.5706229573380608,1.2222254307869542
466,1.5706229573380608,1.2222254307869542,1.5709680760374007,1.2230527193489638
467,1.5709680760374007,1.2230527193489638,1.5713094963679022,1.2238695778606867
468,1.5713094963679022,1.2238695778606867,1.5716471871584434,1.224675964053808
469,1.5716471871584434,1.224675964053808,1.5719811183681747,1.2254718390418071
470,1.5719811183681747,1.2254718390418071,1.5723112609859529,1.2262571675158735
471,1.5723112609859529,1.2262571675158735,1.572637587518683,1.2270319171289368
472,1.572637587518683,1.2270319171289368,1.5729600713882756,1.2277960594307964
473,1.5729600713882756,1.2277960594307964,1.5732786873070892,1.2285495693554809
474,1.5732786873070892,1.2285495693554809,1.5735934112394467,1.2292924253310733
475,1.5735934112394467,1.2292924253310733,1.5739042204186873,1.230024609310565
476,1.5739042204186873,1.230024609310565,1.574211093367203,1.2307461067897218
477,1.574211093367203,1.2307461067897218,1.5745140099160924,1.231456906820994
478,1.5745140099160924,1.231456906820994,1.5748129512240765,1.232157002024629
479,1.5748129512240765,1.232157002024629,1.5751078997956,1.23284638859713
480,1.5751078997956,1.23284638859713,1.5753988394980696,1.2335250663170552
481,1.5753988394980696,1.2335250663170552,1.575685755577906,1.23419303854852
482,1.575685755577906,1.23419303854852,1.575968634676086,1.2348503122413685
483,1.575968634676086,1.2348503122413685,1.5762474648439964,1.2354968979269694
484,1.5762474648439964,1.2354968979269694,1.5765222355549378,1.236132809715975
485,1.5765222355549378,1.236132809715975,1.576792937762978,1.236758065229589
486,1.576792937762978,1.236758065229589,1.5770595637391598,1.237372685827737
487,1.5770595637391598,1.237372685827737,1.577322107323184,1.2379766962480636
488,1.577322107323184,1.2379766962480636,1.5775805637711326,1.2385701248308754
489,1.5775805637711326,1.2385701248308754,1.5778349298949212,1.2391530033176537
490,1.5778349298949212,1.2391530033176537,1.578085203871245,1.2397253671042143
491,1.578085203871245,1.2397253671042143,1.5783313854332182,1.2402872549429622
492,1.5783313854332182,1.2402872549429622,1.5785734757822996,1.24083870905425
493,1.5785734757822996,1.24083870905425,1.578811477457442,1.2413797752636375
494,1.578811477457442,1.2413797752636375,1.579045395089237,1.2419105019611858
495,1.579045395089237,1.2419105019611858,1.5792752337913958,1.242430942290729
496,1.5792752337913958,1.242430942290729,1.5795010013864694,1.242941150971482
497,1.5795010013864694,1.242941150971482,1.5797227060904881,1.2434411875587252
498,1.5797227060904881,1.2434411875587252,1.5799403581541471,1.2439311139827665
499,1.5799403581541471,1.2439311139827665,1.5801539692784279,1.244410995404444
500,1.5801539692784279,1.244410995404444,1.5803635525457524,1.24488090023992
501,1.5803635525457524,1.24488090023992,1.5805691225566898,1.245340899888648
502,1.5805691225566898,1.245340899888648,1.5807706953319802,1.2457910688051643
503,1.5807706953319802,1.2457910688051643,1.580968288452422,1.2462314842399707
504,1.580968288452422,1.2462314842399707,1.5811619207901189,1.2466622265334484
505,1.5811619207901189,1.2466622265334484,1.5813516126478715,1.2470833788151148
506,1.5813516126478715,1.2470833788151148,1.5815373859210804,1.2474950267223404
507,1.5815373859210804,1.2474950267223404,1.5817192637582524,1.247897258791867
508,1.5817192637582524,1.247897258791867,1.5818972706099048,1.2482901662563963
509,1.5818972706099048,1.2482901662563963,1.5820714323931386,1.2486738427237403
510,1.5820714323931386,1.2486738427237403,1.5822417762656453,1.2490483843985218
511,1.5822417762656453,1.2490483843985218,1.5824083309243349,1.2494138895769509
512,1.5824083309243349,1.2494138895769509,1.5825711260538218,1.2497704592890695
513,1.5825711260538218,1.2497704592890695,1.5827301927723731,1.250118196536766
514,1.5827301927723731,1.250118196536766,1.5828855634031893,1.250457206521594
515,1.5828855634031893,1.250457206521594,1.583037271479192,1.250787596509757
516,1.583037271479192,1.250787596509757,1.5831853517146801,1.2511094757433499
517,1.5831853517146801,1.2511094757433499,1.5833298399754965,1.2514229553520935
518,1.5833298399754965,1.2514229553520935,1.583470773247927,1.2517281482638372
519,1.583470773247927,1.2517281482638372,1.5836081896063974,1.2520251691137347
520,1.5836081896063974,1.2520251691137347,1.583742128180021,1.2523141341521862
521,1.583742128180021,1.2523141341521862,1.583872629118032,1.2525951611516397
522,1.583872629118032,1.2525951611516397,1.5839997335541556,1.2528683693123739
523,1.5839997335541556,1.2528683693123739,1.5841234835699551,1.2531338791673678
524,1.5841234835699551,1.2531338791673678,1.5842439221572082,1.253391812486384
525,1.5842439221572082,1.253391812486384,1.5843610931777672,1.2536422921813213
526,1.5843610931777672,1.2536422921813213,1.5844750413300759,1.2538854422014616
527,1.5844750413300759,1.2538854422014616,1.5845858121009204,1.2541213874469268
528,1.5845858121009204,1.2541213874469268,1.584693451728935,1.2543502536640532
529,1.584693451728935,1.2543502536640532,1.5847980071621433,1.2545721673486674
530,1.5847980071621433,1.2545721673486674,1.5848995255703242,1.254787256185617
531,1.5848995255703242,1.254787256185617,1.584998056380548,1.2549956463341334
532,1.584998056380548,1.2549956463341334,1.5850936474292492,1.2551974673719237
533,1.5850936474292492,1.2551974673719237,1.585186348287916,1.2553928474375533
534,1.585186348287916,1.2553928474375533,1.5852762088202301,1.2555819152736998
535,1.5852762088202301,1.2555819152736998,1.5853632793195518,1.2557647998269617
536,1.5853632793195518,1.2557647998269617,1.5854476105028614,1.2559416300881474
537,1.5854476105028614,1.2559416300881474,1.5855292534303496,1.2561125350446942
538,1.5855292534303496,1.2561125350446942,1.585608259461762,1.256277643579246
539,1.585608259461762,1.256277643579246,1.5856846802376587,1.2564370843429478
540,1.5856846802376587,1.2564370843429478,1.5857585671170646,1.2565909862809985
541,1.5857585671170646,1.2565909862809985,1.5858299728512295,1.2567394763872397
542,1.5858299728512295,1.2567394763872397,1.585898950224081,1.2568826815342067
543,1.585898950224081,1.2568826815342067,1.5859655502943073,1.2570207302505199
544,1.5859655502943073,1.2570207302505199,1.5860298256984255,1.2571537481971362
545,1.5860298256984255,1.2571537481971362,1.5860918287681498,1.257281860837241
546,1.5860918287681498,1.257281860837241,1.5861516117744532,1.2574051928580503
547,1.5861516117744532,1.2574051928580503,1.5862092268977257,1.2575238680525065
548,1.5862092268977257,1.2575238680525065,1.5862647261874478,1.2576380092376007
549,1.5862647261874478,1.2576380092376007,1.5863181615218964,1.2577477381776188
550,1.5863181615218964,1.2577477381776188,1.5863695845659136,1.2578531755130162
551,1.5863695845659136,1.2578531755130162,1.5864190467333161,1.2579544406866334
552,1.5864190467333161,1.2579544406866334,1.5864665986132487,1.2580516524914873
553,1.5864665986132487,1.2580516524914873,1.5865122922619972,1.2581449261945759
554,1.5865122922619972,1.2581449261945759,1.5865561773635846,1.258234378352398
555,1.5865561773635846,1.258234378352398,1.5865983038297529,1.2583201230251786
556,1.5865983038297529,1.2583201230251786,1.586638721343232,1.2584022725276605
557,1.586638721343232,1.2584022725276605,1.586677478572259,1.2584809382871518
558,1.586677478572259,1.2584809382871518,1.586714625351744,1.258556228105832
559,1.586714625351744,1.258556228105832,1.5867502085058203,1.2586282512821259
560,1.5867502085058203,1.2586282512821259,1.586784275886653,1.2586971131492042
561,1.586784275886653,1.2586971131492042,1.5868168752080325,1.2587629169550503
562,1.5868168752080325,1.2587629169550503,1.5868480517932497,1.258825766338593
563,1.5868480517932497,1.258825766338593,1.5868778515006596,1.2588857614222175
564,1.5868778515006596,1.2588857614222175,1.5869063192992707,1.258943000834901
565,1.5869063192992707,1.258943000834901,1.5869334994479714,1.2589975813276655
566,1.5869334994479714,1.2589975813276655,1.5869594354751888,1.2590495977294347
567,1.5869594354751888,1.2590495977294347,1.5869841701643197,1.2590991429126006
568,1.5869841701643197,1.2590991429126006,1.5870077455067748,1.2591463078020548
569,1.5870077455067748,1.2591463078020548,1.58703020276341,1.2591911812616232
570,1.58703020276341,1.2591911812616232,1.5870515824251081,1.2592338501192677
571,1.5870515824251081,1.2592338501192677,1.5870719240331392,1.2592743993361926
572,1.5870719240331392,1.2592743993361926,1.5870912664005545,1.2593129116987178
573,1.5870912664005545,1.2593129116987178,1.587109647369437,1.2593494681042279
574,1.587109647369437,1.2593494681042279,1.5871271042092285,1.2593841470699014
575,1.5871271042092285,1.2593841470699014,1.5871436733276554,1.2594170251171453
576,1.5871436733276554,1.2594170251171453,1.5871593894380172,1.2594481776379343
577,1.5871593894380172,1.2594481776379343,1.5871742881183137,1.2594776758979185
578,1.5871742881183137,1.2594776758979185,1.5871884021836538,1.2595055914979654
579,1.5871884021836538,1.2595055914979654,1.587201764564401,1.2595319926144863
580,1.587201764564401,1.2595319926144863,1.5872144068085363,1.2595569460484597
581,1.5872144068085363,1.2595569460484597,1.5872263605659285,1.2595805154554078
582,1.5872263605659285,1.2595805154554078,1.5872376903095706,1.2596028914477266
583,1.5872376903095706,1.2596028914477266,1.5872484522132406,1.2596241823761978
584,1.5872484522132406,1.2596241823761978,1.5872586873565897,1.2596444403545142
585,1.5872586873565897,1.2596444403545142,1.5872684285668,1.2596637140713058
586,1.5872684285668,1.2596637140713058,1.5872777040929709,1.259682049332737
587,1.5872777040929709,1.259682049332737,1.5872865380396273,1.2596994907190613
588,1.5872865380396273,1.2596994907190613,1.5872949526051021,1.2597160796514502
589,1.5872949526051021,1.2597160796514502,1.5873029680050308,1.2597318552579482
590,1.5873029680050308,1.2597318552579482,1.5873106028522066,1.2597468540982273
591,1.5873106028522066,1.2597468540982273,1.5873178743098624,1.259761110085031
592,1.5873178743098624,1.259761110085031,1.5873247979866418,1.2597746544790345
593,1.5873247979866418,1.2597746544790345,1.5873313879641757,1.2597875153344238
594,1.5873313879641757,1.2597875153344238,1.5873376564003006,1.25979971685509
595,1.5873376564003006,1.25979971685509,1.5873436129003033,1.2598112778847421
596,1.5873436129003033,1.2598112778847421,1.58734926329984,1.2598222093198124
597,1.58734926329984,1.2598222093198124,1.5873546077370864,1.2598325095824492
598,1.5873546077370864,1.2598325095824492,1.587359636966317,1.2598421580470731
599,1.587359636966317,1.2598421580470731,1.5873643274079066,1.2598511044251683
600,1.5873643274079066,1.2598511044251683,1.5873686339694528,1.2598592556423471
601,1.5873686339694528,1.2598592556423471,1.5873724828754985,1.2598664632741183
602,1.5873724828754985,1.2598664632741183,1.587375770945551,1.2598725251007603
603,1.587375770945551,1.2598725251007603,1.5873783857295787,1.2598772299370835
604,1.5873783857295787,1.2598772299370835,1.5873802612547656,1.2598804750671935
605,1.5873802612547656,1.2598804750671935,1.5873814478573585,1.259882408750146
606,1.5873814478573585,1.259882408750146,1.5873823438218162,1.2598840302196646
607,1.5873823438218162,1.2598840302196646,1.5873831409425028,1.2598855892961751
608,1.5873831409425028,1.2598855892961751,1.5873838930829998,1.259887096125972
609,1.5873838930829998,1.259887096125972,1.5873846156184928,1.2598885525525598
610,1.5873846156184928,1.2598885525525598,1.587385313090432,1.2598899597650868
611,1.587385313090432,1.2598899597650868,1.5873859870777713,1.259891318860187
612,1.5873859870777713,1.259891318860187,1.5873866383550248,1.2598926309181062
613,1.5873866383550248,1.2598926309181062,1.5873872674834875,1.259893897010862
614,1.5873872674834875,1.259893897010862,1.5873878749743713,1.2598951182001243
615,1.5873878749743713,1.2598951182001243,1.587388461306268,1.2598962955599442
616,1.587388461306268,1.2598962955599442,1.5873890269656588,1.2598974301464658
617,1.5873890269656588,1.2598974301464658,1.5873895724343106,1.259898523014235
618,1.5873895724343106,1.259898523014235,1.5873900981910027,1.259899575212824
619,1.5873900981910027,1.259899575212824,1.5873906047153166,1.2599005877825566
620,1.5873906047153166,1.2599005877825566,1.587391092482127,1.2599015617589508
621,1.587391092482127,1.2599015617589508,1.5873915619653074,1.25990249816786
622,1.5873915619653074,1.25990249816786,1.5873920136328188,1.2599033980293048
623,1.5873920136328188,1.2599033980293048,1.5873924479531394,1.2599042623503303
624,1.5873924479531394,1.2599042623503303,1.5873928653897464,1.2599050921297439
625,1.5873928653897464,1.2599050921297439,1.5873932664017876,1.2599058883561238
626,1.5873932664017876,1.2599058883561238,1.5873936514437352,1.2599066520073312
627,1.5873936514437352,1.2599066520073312,1.587394020968712,1.25990738404677
628,1.587394020968712,1.25990738404677,1.5873943754185353,1.2599080854318052
629,1.5873943754185353,1.2599080854318052,1.587394715246956,1.2599087570914953
630,1.587394715246956,1.2599087570914953,1.5873950408741868,1.2599093999684245
631,1.5873950408741868,1.2599093999684245,1.5873953527431517,1.2599100149638203
632,1.5873953527431517,1.2599100149638203,1.5873956512737801,1.2599106029827793
633,1.5873956512737801,1.2599106029827793,1.587395936889467,1.259911164906101
634,1.587395936889467,1.259911164906101,1.5873962099964698,1.2599117016101673
635,1.5873962099964698,1.2599117016101673,1.5873964710046826,1.2599122139463428
636,1.5873964710046826,1.2599122139463428,1.5873967203099213,1.2599127027579684
637,1.5873967203099213,1.2599127027579684,1.5873969583120167,1.2599131688625251
638,1.5873969583120167,1.2599131688625251,1.587397185399518,1.2599136130662623
639,1.587397185399518,1.2599136130662623,1.5873974019462984,1.259914036165353
640,1.5873974019462984,1.259914036165353,1.5873976083249406,1.259914438933469
641,1.5873976083249406,1.259914438933469,1.587397804901443,1.25991482212742
642,1.587397804901443,1.25991482212742,1.5873979920327888,1.259915186488587
643,1.5873979920327888,1.259915186488587,1.5873981700700917,1.259915532739712
644,1.5873981700700917,1.259915532739712,1.5873983393525721,1.2599158615901795
645,1.5873983393525721,1.2599158615901795,1.587398500214894,1.259916173729002
646,1.587398500214894,1.259916173729002,1.5873986529988862,1.259916469815317
647,1.5873986529988862,1.259916469815317,1.5873987980061757,1.2599167505201214
648,1.5873987980061757,1.2599167505201214,1.587398935553895,1.2599170164740343
649,1.587398935553895,1.2599170164740343,1.5873990659436803,1.2599172682987398
650,1.5873990659436803,1.2599172682987398,1.5873991894729156,1.259917506594922


==> Data/academic_bvc_flow4_short.csv <==
index,srcx,srcy,tgtx,tgty
0,1.0,4.5,1.2352605972785422,1.1993974635653812
1,1.2352605972785422,1.1993974635653812,1.5712974657987713,1.2157171050453195
2,1.5712974657987713,1.2157171050453195,1.5870794460943567,1.2565101992683076
3,1.5870794460943567,1.2565101992683076,1.5873782195741908,1.2598024445621263
4,1.5873782195741908,1.2598024445621263,1.5874001825132957,1.2599188343113323
5,1.5874001825132957,1.2599188343113323,1.5874010447925266,1.2599210249586992


==> Data/academic_bvc_flow_short.csv <==
index,srcx,srcy,tgtx,tgty
0,3.0,5.0,1.768260820283086,1.1108200025901183
1,1.768260820283086,1.1108200025901183,1.4419761705602951,1.2389045767594375
2,1.4419761705602951,1.2389045767594375,1.5799016512047384,1.2412827689930752
3,1.5799016512047384,1.2412827689930752,1.5871863845181917,1.259139809065223
4,1.5871863845181917,1.259139809065223,1.5873968366003925,1.2599056537646423
5,1.5873968366003925,1.2599056537646423,1.5874010016704376,1.2599208940812585


==> Data/academic_bvc_region.csv <==
index,srcx,srcy,tgtx,tgty
0,1.0,5.0,1.0,2.0
1,1.0,2.0,1.0054539864321608,1.9891511963635171
2,1.0054539864321608,1.9891511963635171,1.0134258434673367,1.9735040436280933
3,1.0134258434673367,1.9735040436280933,1.0213977005025126,1.9581011382892575
4,1.0213977005025126,1.9581011382892575,1.0293695575376884,1.9429368056931038
5,1.0293695575376884,1.9429368056931038,1.0373414145728643,1.928005545622142
6,1.0373414145728643,1.928005545622142,1.0453132716080402,1.9133020256437894
7,1.0453132716080402,1.9133020256437894,1.053285128643216,1.8988210747609149
8,1.053285128643216,1.8988210747609149,1.061256985678392,1.8845576773485557
9,1.061256985678392,1.8845576773485557,1.0692288427135679,1.8705069673618722
10,1.0692288427135679,1.8705069673618722,1.0772006997487438,1.8566642228012835
11,1.0772006997487438,1.8566642228012835,1.0851725567839197,1.8430248604215684
12,1.0851725567839197,1.8430248604215684,1.0931444138190956,1.8295844306724691
13,1.0931444138190956,1.8295844306724691,1.1011162708542714,1.8163386128590706
14,1.1011162708542714,1.8163386128590706,1.1090881278894473,1.8032832105108945
15,1.1090881278894473,1.8032832105108945,1.1170599849246232,1.7904141469492847
16,1.1170599849246232,1.7904141469492847,1.1250318419597989,1.7777274610432463
17,1.1250318419597989,1.7777274610432463,1.1330036989949748,1.7652193031444556
18,1.1330036989949748,1.7652193031444556,1.1409755560301507,1.752885931192683
19,1.1409755560301507,1.752885931192683,1.1489474130653266,1.7407237069833452
20,1.1489474130653266,1.7407237069833452,1.1569192701005024,1.728729092589372
21,1.1569192701005024,1.728729092589372,1.1648911271356783,1.7168986469299925
22,1.1648911271356783,1.7168986469299925,1.1728629841708542,1.705229022479453
23,1.1728629841708542,1.705229022479453,1.18083484120603,1.6937169621090502
24,1.18083484120603,1.6937169621090502,1.188806698241206,1.6823592960562246
25,1.188806698241206,1.6823592960562246,1.1967785552763819,1.6711529390147901
26,1.1967785552763819,1.6711529390147901,1.2047504123115578,1.6600948873406856
27,1.2047504123115578,1.6600948873406856,1.2127222693467337,1.6491822163679366
28,1.2127222693467337,1.6491822163679366,1.2206941263819096,1.6384120778297862
29,1.2206941263819096,1.6384120778297862,1.2286659834170854,1.6277816973802195
30,1.2286659834170854,1.6277816973802195,1.2366378404522613,1.6172883722113525
31,1.2366378404522613,1.6172883722113525,1.2446096974874372,1.606929468762385
32,1.2446096974874372,1.606929468762385,1.252581554522613,1.5967024205160396
33,1.252581554522613,1.5967024205160396,1.260553411557789,1.586604725878616
34,1.260553411557789,1.586604725878616,1.2685252685929649,1.5766339461399765
35,1.2685252685929649,1.5766339461399765,1.2764971256281408,1.566787703509976
36,1.2764971256281408,1.566787703509976,1.2844689826633167,1.5570636792280077
37,1.2844689826633167,1.5570636792280077,1.2924408396984925,1.5474596117425155
38,1.2924408396984925,1.5474596117425155,1.3004126967336684,1.537973294957463
39,1.3004126967336684,1.537973294957463,1.3083845537688443,1.5286025765429092
40,1.3083845537688443,1.5286025765429092,1.3163564108040202,1.5193453563069712
41,1.3163564108040202,1.5193453563069712,1.324328267839196,1.5101995846265859
42,1.324328267839196,1.5101995846265859,1.3323001248743718,1.50116326093461
43,1.3323001248743718,1.50116326093461,1.3402719819095477,1.4922344322609111
44,1.3402719819095477,1.4922344322609111,1.3482438389447235,1.4834111918252182
45,1.3482438389447235,1.4834111918252182,1.3562156959798994,1.4746916776795969
46,1.3562156959798994,1.4746916776795969,1.3641875530150753,1.466074071398523
47,1.3641875530150753,1.466074071398523,1.3721594100502512,1.4575565968146194
48,1.3721594100502512,1.4575565968146194,1.380131267085427,1.449137518798206
49,1.380131267085427,1.449137518798206,1.388103124120603,1.4408151420789062
50,1.388103124120603,1.4408151420789062,1.3960749811557789,1.4325878101076241
51,1.3960749811557789,1.4325878101076241,1.4040468381909548,1.4244539039572937
52,1.4040468381909548,1.4244539039572937,1.4120186952261307,1.4164118412608595
53,1.4120186952261307,1.4164118412608595,1.4199905522613065,1.4084600751850356
54,1.4199905522613065,1.4084600751850356,1.4279624092964824,1.4005970934384362
55,1.4279624092964824,1.4005970934384362,1.4359342663316583,1.3928214173127471
56,1.4359342663316583,1.3928214173127471,1.4439061233668342,1.3851316007556582
57,1.4439061233668342,1.3851316007556582,1.45187798040201,1.3775262294743396
58,1.45187798040201,1.3775262294743396,1.459849837437186,1.3700039200682894
59,1.459849837437186,1.3700039200682894,1.4678216944723619,1.3625633191904418
60,1.4678216944723619,1.3625633191904418,1.4757935515075378,1.3552031027354605
61,1.4757935515075378,1.3552031027354605,1.4837654085427137,1.3479219750542024
62,1.4837654085427137,1.3479219750542024,1.4917372655778895,1.340718668193365
63,1.4917372655778895,1.340718668193365,1.4997091226130654,1.3335919411593877
64,1.4997091226130654,1.3335919411593877,1.5076809796482413,1.3265405792057032
65,1.5076809796482413,1.3265405792057032,1.5156528366834172,1.3195633931424833
66,1.5156528366834172,1.3195633931424833,1.523624693718593,1.312659218668053
67,1.523624693718593,1.312659218668053,1.5315965507537688,1.3058269157211855
68,1.5315965507537688,1.3058269157211855,1.5395684077889447,1.2990653678535178
69,1.5395684077889447,1.2990653678535178,1.5475402648241205,1.2923734816213663
70,1.5475402648241205,1.2923734816213663,1.5555121218592964,1.2857501859962424
71,1.5555121218592964,1.2857501859962424,1.5634839788944723,1.2791944317934008
72,1.5634839788944723,1.2791944317934008,1.5714558359296482,1.272705191117784
73,1.5714558359296482,1.272705191117784,1.579427692964824,1.2662814568267435
74,1.579427692964824,1.2662814568267435,1.58739955,1.259922242008951
75,1.58739955,1.259922242008951,1.58739955,1.2599186656701011
76,1.58739955,1.2599186656701011,1.5925773323232324,1.2681512797148917
77,1.5925773323232324,1.2681512797148917,1.5977551146464646,1.2764107031894687
78,1.5977551146464646,1.2764107031894687,1.602932896969697,1.2846969360938325
79,1.602932896969697,1.2846969360938325,1.6081106792929294,1.2930099784279834
80,1.6081106792929294,1.2930099784279834,1.6132884616161616,1.3013498301919206
81,1.6132884616161616,1.3013498301919206,1.618466243939394,1.309716491385645
82,1.618466243939394,1.309716491385645,1.6236440262626262,1.3181099620091556
83,1.6236440262626262,1.3181099620091556,1.6288218085858586,1.3265302420624536
84,1.6288218085858586,1.3265302420624536,1.633999590909091,1.3349773315455382
85,1.633999590909091,1.3349773315455382,1.6391773732323232,1.3434512304584094
86,1.6391773732323232,1.3434512304584094,1.6443551555555556,1.3519519388010677
87,1.6443551555555556,1.3519519388010677,1.649532937878788,1.3604794565735128
88,1.649532937878788,1.3604794565735128,1.6547107202020201,1.369033783775744
89,1.6547107202020201,1.369033783775744,1.6598885025252526,1.3776149204077626
90,1.6598885025252526,1.3776149204077626,1.665066284848485,1.386222866469568
91,1.665066284848485,1.386222866469568,1.6702440671717171,1.3948576219611597
92,1.6702440671717171,1.3948576219611597,1.6754218494949495,1.4035191868825387
93,1.6754218494949495,1.4035191868825387,1.6805996318181817,1.412207561233704
94,1.6805996318181817,1.412207561233704,1.6857774141414141,1.4209227450146564
95,1.6857774141414141,1.4209227450146564,1.6909551964646465,1.4296647382253957
96,1.6909551964646465,1.4296647382253957,1.6961329787878787,1.4384335408659212
97,1.6961329787878787,1.4384335408659212,1.7013107611111111,1.4472291529362342
98,1.7013107611111111,1.4472291529362342,1.7064885434343435,1.4560515744363336
99,1.7064885434343435,1.4560515744363336,1.7116663257575757,1.4649008053662196
100,1.7116663257575757,1.4649008053662196,1.7168441080808081,1.4737768457258928
101,1.7168441080808081,1.4737768457258928,1.7220218904040405,1.4826796955153527
102,1.7220218904040405,1.4826796955153527,1.7271996727272727,1.491609354734599
103,1.7271996727272727,1.491609354734599,1.732377455050505,1.5005658233836325
104,1.732377455050505,1.5005658233836325,1.7375552373737375,1.5095491014624527
105,1.7375552373737375,1.5095491014624527,1.7427330196969697,1.5185591889710592
106,1.7427330196969697,1.5185591889710592,1.747910802020202,1.527596085909453
107,1.747910802020202,1.527596085909453,1.7530885843434343,1.5366597922776333
108,1.7530885843434343,1.5366597922776333,1.7582663666666667,1.5457503080756005
109,1.7582663666666667,1.5457503080756005,1.763444148989899,1.5548676333033546
110,1.763444148989899,1.5548676333033546,1.7686219313131313,1.5640117679608951
111,1.7686219313131313,1.5640117679608951,1.7737997136363637,1.573182712048223
112,1.7737997136363637,1.573182712048223,1.7789774959595959,1.582380465565337
113,1.7789774959595959,1.582380465565337,1.7841552782828283,1.5916050285122383
114,1.7841552782828283,1.5916050285122383,1.7893330606060607,1.6008564008889261
115,1.7893330606060607,1.6008564008889261,1.7945108429292929,1.6101345826954006
116,1.7945108429292929,1.6101345826954006,1.7996886252525253,1.6194395739316623
117,1.7996886252525253,1.6194395739316623,1.8048664075757577,1.6287713745977106
118,1.8048664075757577,1.6287713745977106,1.8100441898989899,1.6381299846935453
119,1.8100441898989899,1.6381299846935453,1.8152219722222223,1.647515404219167
120,1.8152219722222223,1.647515404219167,1.8203997545454547,1.6569276331745757
121,1.8203997545454547,1.6569276331745757,1.8255775368686868,1.666366671559771
122,1.8255775368686868,1.666366671559771,1.8307553191919193,1.675832519374753
123,1.8307553191919193,1.675832519374753,1.8359331015151517,1.685325176619522
124,1.8359331015151517,1.685325176619522,1.8411108838383838,1.6948446432940774
125,1.8411108838383838,1.6948446432940774,1.8462886661616162,1.70439091939842
126,1.8462886661616162,1.70439091939842,1.8514664484848486,1.7139640049325493
127,1.8514664484848486,1.7139640049325493,1.8566442308080808,1.723563899896465
128,1.8566442308080808,1.723563899896465,1.8618220131313132,1.733190604290168
129,1.8618220131313132,1.733190604290168,1.8669997954545456,1.7428441181136576
130,1.8669997954545456,1.7428441181136576,1.8721775777777778,1.7525244413669336
131,1.8721775777777778,1.7525244413669336,1.8773553601010102,1.762231574049997
132,1.8773553601010102,1.762231574049997,1.8825331424242424,1.7719655161628465
133,1.8825331424242424,1.7719655161628465,1.8877109247474748,1.7817262677054833
134,1.8877109247474748,1.7817262677054833,1.892888707070707,1.7915138286779064
135,1.892888707070707,1.7915138286779064,1.8980664893939394,1.8013281990801167
136,1.8980664893939394,1.8013281990801167,1.9032442717171718,1.811169378912114
137,1.9032442717171718,1.811169378912114,1.908422054040404,1.8210373681738974
138,1.908422054040404,1.8210373681738974,1.9135998363636364,1.830932166865468
139,1.9135998363636364,1.830932166865468,1.9187776186868688,1.8408537749868255
140,1.9187776186868688,1.8408537749868255,1.923955401010101,1.8508021925379692
141,1.923955401010101,1.8508021925379692,1.9291331833333334,1.8607774195189002
142,1.9291331833333334,1.8607774195189002,1.9343109656565658,1.870779455929618
143,1.9343109656565658,1.870779455929618,1.939488747979798,1.8808083017701223
144,1.939488747979798,1.8808083017701223,1.9446665303030304,1.8908639570404135
145,1.9446665303030304,1.8908639570404135,1.9498443126262628,1.9009464217404917
146,1.9498443126262628,1.9009464217404917,1.955022094949495,1.9110556958703562
147,1.955022094949495,1.9110556958703562,1.9601998772727274,1.9211917794300077
148,1.9601998772727274,1.9211917794300077,1.9653776595959598,1.9313546724194461
149,1.9653776595959598,1.9313546724194461,1.970555441919192,1.941544374838671
150,1.970555441919192,1.941544374838671,1.9757332242424244,1.951760886687683
151,1.9757332242424244,1.951760886687683,1.9809110065656568,1.9620042079664817
152,1.9809110065656568,1.9620042079664817,1.986088788888889,1.972274338675067
153,1.986088788888889,1.972274338675067,1.9912665712121214,1.982571278813439
154,1.9912665712121214,1.982571278813439,1.9964443535353535,1.9928950283815978
155,1.9964443535353535,1.9928950283815978,1.9964443535353535,2.0143116269400263
156,1.9964443535353535,2.0143116269400263,1.9912665712121214,2.035475739139471
157,1.9912665712121214,2.035475739139471,1.986088788888889,2.057032588894026
158,1.986088788888889,2.057032588894026,1.9809110065656568,2.0789929851010425
159,1.9809110065656568,2.0789929851010425,1.9757332242424244,2.1013681356043086
160,1.9757332242424244,2.1013681356043086,1.970555441919192,2.124169665760778
161,1.970555441919192,2.124169665760778,1.9653776595959598,2.147409638053845
162,1.9653776595959598,2.147409638053845,1.9601998772727274,2.1711005728226436
163,1.9601998772727274,2.1711005728226436,1.955022094949495,2.195255470182145
164,1.955022094949495,2.195255470182145,1.9498443126262628,2.2198878332146585
165,1.9498443126262628,2.2198878332146585,1.9446665303030304,2.245011692519592
166,1.9446665303030304,2.245011692519592,1.939488747979798,2.27064163221519
167,1.939488747979798,2.27064163221519,1.9343109656565658,2.296792817493449
168,1.9343109656565658,2.296792817493449,1.9291331833333334,2.3234810238375285
169,1.9291331833333334,2.3234810238375285,1.923955401010101,2.3507226680198583
170,1.923955401010101,2.3507226680198583,1.9187776186868688,2.3785348410088734
171,1.9187776186868688,2.3785348410088734,1.9135998363636364,2.406935342922896
172,1.9135998363636364,2.406935342922896,1.908422054040404,2.4359427201812767
173,1.908422054040404,2.4359427201812767,1.9032442717171718,2.4655763050156874
174,1.9032442717171718,2.4655763050156874,1.8980664893939394,2.495856257518326
175,1.8980664893939394,2.495856257518326,1.892888707070707,2.5268036104191265
176,1.892888707070707,2.5268036104191265,1.8877109247474748,2.5584403168008976
177,1.8877109247474748,2.5584403168008976,1.8825331424242424,2.590789300979733
178,1.8825331424242424,2.590789300979733,1.8773553601010102,2.623874512798409
179,1.8773553601010102,2.623874512798409,1.8721775777777778,2.657720985602902
180,1.8721775777777778,2.657720985602902,1.8669997954545456,2.692354898196816
181,1.8669997954545456,2.692354898196816,1.8618220131313132,2.727803641095868
182,1.8618220131313132,2.727803641095868,1.8566442308080808,2.7640958874346557
183,1.8566442308080808,2.7640958874346557,1.8514664484848486,2.801261668911372
184,1.8514664484848486,2.801261668911372,1.8462886661616162,2.839332457193068
185,1.8462886661616162,2.839332457193068,1.8411108838383838,2.878341251245057
186,1.8411108838383838,2.878341251245057,1.8359331015151517,2.918322671093634
187,1.8359331015151517,2.918322671093634,1.8307553191919193,2.959313058581883
188,1.8307553191919193,2.959313058581883,1.8255775368686868,3.0013505857346985
189,1.8255775368686868,3.0013505857346985,1.8203997545454547,3.044475371412042
190,1.8203997545454547,3.044475371412042,1.8152219722222223,3.088729606999515
191,1.8152219722222223,3.088729606999515,1.8100441898989899,3.1341576919637735
192,1.8100441898989899,3.1341576919637735,1.8048664075757577,3.180806380188037
193,1.8048664075757577,3.180806380188037,1.7996886252525253,3.228724938101297
194,1.7996886252525253,3.228724938101297,1.7945108429292929,3.2779653157252135
195,1.7945108429292929,3.2779653157252135,1.7893330606060607,3.3285823318868473
196,1.7893330606060607,3.3285823318868473,1.7841552782828283,3.380633874985102
197,1.7841552782828283,3.380633874985102,1.7789774959595959,3.434181120856329
198,1.7789774959595959,3.434181120856329,1.7737997136363637,3.4892887694626356
199,1.7737997136363637,3.4892887694626356,1.7686219313131313,3.5460253023278527
200,1.7686219313131313,3.5460253023278527,1.763444148989899,3.60446326287439
201,1.763444148989899,3.60446326287439,1.7582663666666667,3.6646795620735557
202,1.7582663666666667,3.6646795620735557,1.7530885843434343,3.72675581211668
203,1.7530885843434343,3.72675581211668,1.747910802020202,3.7907786911505696
204,1.747910802020202,3.7907786911505696,1.7427330196969697,3.856840342504508
205,1.7427330196969697,3.856840342504508,1.7375552373737375,3.9250388122750417
206,1.7375552373737375,3.9250388122750417,1.732377455050505,3.995478529638258
207,1.732377455050505,3.995478529638258,1.7271996727272727,4.068270834837395
208,1.7271996727272727,4.068270834837395,1.7220218904040405,4.14353456045964
209,1.7220218904040405,4.14353456045964,1.7168441080808081,4.22139667238427
210,1.7168441080808081,4.22139667238427,1.7116663257575757,4.301992977673002
211,1.7116663257575757,4.301992977673002,1.7064885434343435,4.385468907704006
212,1.7064885434343435,4.385468907704006,1.7013107611111111,4.471980386048669
213,1.7013107611111111,4.471980386048669,1.6961329787878787,4.561694791985877
214,1.6961329787878787,4.561694791985877,1.6909551964646465,4.654792032179354
215,1.6909551964646465,4.654792032179354,1.6857774141414141,4.7514657349541904
216,1.6857774141414141,4.7514657349541904,1.6805996318181817,4.851924583853245
217,1.6805996318181817,4.851924583853245,1.6754218494949495,4.956393809799642


==> Data/academic_bvc_region.dat <==
 \path[draw=black!10,fill=black!10] 
(1.0000,5.0000)--
 (1.0000,2.0000)--
 (1.0055,1.9892)--
 (1.0134,1.9735)--
 (1.0214,1.9581)--
 (1.0294,1.9429)--
 (1.0373,1.9280)--
 (1.0453,1.9133)--
 (1.0533,1.8988)--
 (1.0613,1.8846)--
 (1.0692,1.8705)--
 (1.0772,1.8567)--
 (1.0852,1.8430)--
 (1.0931,1.8296)--
 (1.1011,1.8163)--
 (1.1091,1.8033)--
 (1.1171,1.7904)--
 (1.1250,1.7777)--
 (1.1330,1.7652)--
 (1.1410,1.7529)--
 (1.1489,1.7407)--
 (1.1569,1.7287)--
 (1.1649,1.7169)--
 (1.1729,1.7052)--
 (1.1808,1.6937)--
 (1.1888,1.6824)--
 (1.1968,1.6712)--
 (1.2048,1.6601)--
 (1.2127,1.6492)--
 (1.2207,1.6384)--
 (1.2287,1.6278)--
 (1.2366,1.6173)--
 (1.2446,1.6069)--
 (1.2526,1.5967)--
 (1.2606,1.5866)--
 (1.2685,1.5766)--
 (1.2765,1.5668)--
 (1.2845,1.5571)--
 (1.2924,1.5475)--
 (1.3004,1.5380)--
 (1.3084,1.5286)--
 (1.3164,1.5193)--
 (1.3243,1.5102)--
 (1.3323,1.5012)--
 (1.3403,1.4922)--
 (1.3482,1.4834)--
 (1.3562,1.4747)--
 (1.3642,1.4661)--
 (1.3722,1.4576)--
 (1.3801,1.4491)--
 (1.3881,1.4408)--
 (1.3961,1.4326)--
 (1.4040,1.4245)--
 (1.4120,1.4164)--
 (1.4200,1.4085)--
 (1.4280,1.4006)--
 (1.4359,1.3928)--
 (1.4439,1.3851)--
 (1.4519,1.3775)--
 (1.4598,1.3700)--
 (1.4678,1.3626)--
 (1.4758,1.3552)--
 (1.4838,1.3479)--
 (1.4917,1.3407)--
 (1.4997,1.3336)--
 (1.5077,1.3265)--
 (1.5157,1.3196)--
 (1.5236,1.3127)--
 (1.5316,1.3058)--
 (1.5396,1.2991)--
 (1.5475,1.2924)--
 (1.5555,1.2858)--
 (1.5635,1.2792)--
 (1.5715,1.2727)--
 (1.5794,1.2663)--
 (1.5874,1.2599)--
 (1.5874,1.2599)--
 (1.5926,1.2682)--
 (1.5978,1.2764)--
 (1.6029,1.2847)--
 (1.6081,1.2930)--
 (1.6133,1.3013)--
 (1.6185,1.3097)--
 (1.6236,1.3181)--
 (1.6288,1.3265)--
 (1.6340,1.3350)--
 (1.6392,1.3435)--
 (1.6444,1.3520)--
 (1.6495,1.3605)--
 (1.6547,1.3690)--
 (1.6599,1.3776)--
 (1.6651,1.3862)--
 (1.6702,1.3949)--
 (1.6754,1.4035)--
 (1.6806,1.4122)--
 (1.6858,1.4209)--
 (1.6910,1.4297)--
 (1.6961,1.4384)--
 (1.7013,1.4472)--
 (1.7065,1.4561)--
 (1.7117,1.4649)--
 (1.7168,1.4738)--
 (1.7220,1.4827)--
 (1.7272,1.4916)--
 (1.7324,1.5006)--
 (1.7376,1.5095)--
 (1.7427,1.5186)--
 (1.7479,1.5276)--
 (1.7531,1.5367)--
 (1.7583,1.5458)--
 (1.7634,1.5549)--
 (1.7686,1.5640)--
 (1.7738,1.5732)--
 (1.7790,1.5824)--
 (1.7842,1.5916)--
 (1.7893,1.6009)--
 (1.7945,1.6101)--
 (1.7997,1.6194)--
 (1.8049,1.6288)--
 (1.8100,1.6381)--
 (1.8152,1.6475)--
 (1.8204,1.6569)--
 (1.8256,1.6664)--
 (1.8308,1.6758)--
 (1.8359,1.6853)--
 (1.8411,1.6948)--
 (1.8463,1.7044)--
 (1.8515,1.7140)--
 (1.8566,1.7236)--
 (1.8618,1.7332)--
 (1.8670,1.7428)--
 (1.8722,1.7525)--
 (1.8774,1.7622)--
 (1.8825,1.7720)--
 (1.8877,1.7817)--
 (1.8929,1.7915)--
 (1.8981,1.8013)--
 (1.9032,1.8112)--
 (1.9084,1.8210)--
 (1.9136,1.8309)--
 (1.9188,1.8409)--
 (1.9240,1.8508)--
 (1.9291,1.8608)--
 (1.9343,1.8708)--
 (1.9395,1.8808)--
 (1.9447,1.8909)--
 (1.9498,1.9009)--
 (1.9550,1.9111)--
 (1.9602,1.9212)--
 (1.9654,1.9314)--
 (1.9706,1.9415)--
 (1.9757,1.9518)--
 (1.9809,1.9620)--
 (1.9861,1.9723)--
 (1.9913,1.9826)--
 (1.9964,1.9929)--
 (1.9964,2.0143)--
 (1.9913,2.0355)--
 (1.9861,2.0570)--
 (1.9809,2.0790)--
 (1.9757,2.1014)--
 (1.9706,2.1242)--
 (1.9654,2.1474)--
 (1.9602,2.1711)--
 (1.9550,2.1953)--
 (1.9498,2.2199)--
 (1.9447,2.2450)--
 (1.9395,2.2706)--
 (1.9343,2.2968)--
 (1.9291,2.3235)--
 (1.9240,2.3507)--
 (1.9188,2.3785)--
 (1.9136,2.4069)--
 (1.9084,2.4359)--
 (1.9032,2.4656)--
 (1.8981,2.4959)--
 (1.8929,2.5268)--
 (1.8877,2.5584)--
 (1.8825,2.5908)--
 (1.8774,2.6239)--
 (1.8722,2.6577)--
 (1.8670,2.6924)--
 (1.8618,2.7278)--
 (1.8566,2.7641)--
 (1.8515,2.8013)--
 (1.8463,2.8393)--
 (1.8411,2.8783)--
 (1.8359,2.9183)--
 (1.8308,2.9593)--
 (1.8256,3.0014)--
 (1.8204,3.0445)--
 (1.8152,3.0887)--
 (1.8100,3.1342)--
 (1.8049,3.1808)--
 (1.7997,3.2287)--
 (1.7945,3.2780)--
 (1.7893,3.3286)--
 (1.7842,3.3806)--
 (1.7790,3.4342)--
 (1.7738,3.4893)--
 (1.7686,3.5460)--
 (1.7634,3.6045)--
 (1.7583,3.6647)--
 (1.7531,3.7268)--
 (1.7479,3.7908)--
 (1.7427,3.8568)--
 (1.7376,3.9250)--
 (1.7324,3.9955)--
 (1.7272,4.0683)--
 (1.7220,4.1435)--
 (1.7168,4.2214)--
 (1.7117,4.3020)--
 (1.7065,4.3855)--
 (1.7013,4.4720)--
 (1.6961,4.5617)--
 (1.6910,4.6548)--
 (1.6858,4.7515)--
 (1.6806,4.8519)--
 (1.6754,4.9564)--
 (1.6753,5)-- cycle;

==> Data/academic_flow.csv <==
index,srcx,srcy,tgtx,tgty
0,7.0,2.0,6.998000511818212,1.9980010234881207
1,6.998000511818212,1.9980010234881207,6.995985645886533,1.9959912662298855
2,6.995985645886533,1.9959912662298855,6.9939964142574675,1.9940505771242405
3,6.9939964142574675,1.9940505771242405,6.992360199495069,1.9926972963892866
4,6.992360199495069,1.9926972963892866,6.991812125655379,1.992404748335928
5,6.991812125655379,1.992404748335928,6.991770428473238,1.9924154302904675
6,6.991770428473238,1.9924154302904675,6.9917283179420275,1.9924262180381422
7,6.9917283179420275,1.9924262180381422,6.991685790000138,1.9924371126165643
8,6.991685790000138,1.9924371126165643,6.991642840546758,1.9924481150733229
9,6.991642840546758,1.9924481150733229,6.991599465441516,1.9924592264660752
10,6.991599465441516,1.9924592264660752,6.991555660504108,1.9924704478626405
11,6.991555660504108,1.9924704478626405,6.991511421513927,1.9924817803410924
12,6.991511421513927,1.9924817803410924,6.991466744209691,1.9924932249898537
13,6.991466744209691,1.9924932249898537,6.9914216242890665,1.9925047829077918
14,6.9914216242890665,1.9925047829077918,6.991376057408286,1.9925164552043142
15,6.991376057408286,1.9925164552043142,6.991330039181766,1.992528242999465
16,6.991330039181766,1.992528242999465,6.991283565181721,1.9925401474240232
17,6.991283565181721,1.9925401474240232,6.991236630937774,1.9925521696196002
18,6.991236630937774,1.9925521696196002,6.99118923193656,1.9925643107387394
19,6.99118923193656,1.9925643107387394,6.991141363621334,1.9925765719450157
20,6.991141363621334,1.9925765719450157,6.991093021391569,1.992588954413137
21,6.991093021391569,1.992588954413137,6.991044200602551,1.9926014593290449
22,6.991044200602551,1.9926014593290449,6.990994896564978,1.9926140878900176
23,6.990994896564978,1.9926140878900176,6.990945104544545,1.9926268413047732
24,6.990945104544545,1.9926268413047732,6.990894819761532,1.9926397207935735
25,6.990894819761532,1.9926397207935735,6.990844037390389,1.9926527275883295
26,6.990844037390389,1.9926527275883295,6.990792752559312,1.992665862932706
27,6.990792752559312,1.992665862932706,6.990740960349825,1.99267912808223
28,6.990740960349825,1.99267912808223,6.990688655796349,1.9926925243043965
29,6.990688655796349,1.9926925243043965,6.990635833885771,1.992706052878778
30,6.990635833885771,1.992706052878778,6.990582489557013,1.9927197150971327
31,6.990582489557013,1.9927197150971327,6.990528617700589,1.9927335122635164
32,6.990528617700589,1.9927335122635164,6.99047421315817,1.992747445694391
33,6.99047421315817,1.992747445694391,6.990419270722135,1.9927615167187387
34,6.990419270722135,1.9927615167187387,6.990363785135122,1.9927757266781734
35,6.990363785135122,1.9927757266781734,6.990307751089579,1.9927900769270548
36,6.990307751089579,1.9927900769270548,6.990251163227304,1.9928045688326028
37,6.990251163227304,1.9928045688326028,6.990194016138991,1.9928192037750132
38,6.990194016138991,1.9928192037750132,6.990136304363761,1.9928339831475737
39,6.990136304363761,1.9928339831475737,6.9900780223886985,1.9928489083567813
40,6.9900780223886985,1.9928489083567813,6.990019164648378,1.9928639808224609
41,6.990019164648378,1.9928639808224609,6.989959725524392,1.9928792019778838
42,6.989959725524392,1.9928792019778838,6.989899699344874,1.9928945732698886
43,6.989899699344874,1.9928945732698886,6.989839080384011,1.992910096159001
44,6.989839080384011,1.992910096159001,6.989777862861563,1.9929257721195563
45,6.989777862861563,1.9929257721195563,6.989716040942368,1.9929416026398228
46,6.989716040942368,1.9929416026398228,6.989653608735856,1.9929575892221247
47,6.989653608735856,1.9929575892221247,6.989590560295542,1.9929737333829673
48,6.989590560295542,1.9929737333829673,6.989526889618532,1.9929900366531625
49,6.989526889618532,1.9929900366531625,6.989462590645014,1.9930065005779558
50,6.989462590645014,1.9930065005779558,6.989397657257749,1.9930231267171532
51,6.989397657257749,1.9930231267171532,6.989332083281559,1.9930399166452506
52,6.989332083281559,1.9930399166452506,6.9892658624828075,1.9930568719515627
53,6.9892658624828075,1.9930568719515627,6.98919898856888,1.9930739942403541
54,6.98919898856888,1.9930739942403541,6.9891314551876595,1.9930912851309701
55,6.9891314551876595,1.9930912851309701,6.989063255926993,1.9931087462579697
56,6.989063255926993,1.9931087462579697,6.988994384314163,1.9931263792712592
57,6.988994384314163,1.9931263792712592,6.988924833815345,1.9931441858362258
58,6.988924833815345,1.9931441858362258,6.988854597835069,1.9931621676338738
59,6.988854597835069,1.9931621676338738,6.988783669715676,1.9931803263609609
60,6.988783669715676,1.9931803263609609,6.988712042736762,1.9931986637301355
61,6.988712042736762,1.9931986637301355,6.988639710114628,1.9932171814700754
62,6.988639710114628,1.9932171814700754,6.988566665001719,1.9932358813256268
63,6.988566665001719,1.9932358813256268,6.988492900486067,1.9932547650579449
64,6.988492900486067,1.9932547650579449,6.988418409590717,1.9932738344446355
65,6.988418409590717,1.9932738344446355,6.988343185273161,1.9932930912798978
66,6.988343185273161,1.9932930912798978,6.988267220424762,1.9933125373746672
67,6.988267220424762,1.9933125373746672,6.988190507870172,1.9933321745567603
68,6.988190507870172,1.9933321745567603,6.988113040366753,1.9933520046710203
69,6.988113040366753,1.9933520046710203,6.988034810603985,1.9933720295794637
70,6.988034810603985,1.9933720295794637,6.987955811202874,1.993392251161428
71,6.987955811202874,1.993392251161428,6.987876034715359,1.99341267131372
72,6.987876034715359,1.99341267131372,6.987795473623705,1.9934332919507654
73,6.987795473623705,1.9934332919507654,6.987714120339904,1.9934541150047604
74,6.987714120339904,1.9934541150047604,6.98763196720506,1.9934751424258228
75,6.98763196720506,1.9934751424258228,6.987549006488781,1.9934963761821447
76,6.987549006488781,1.9934963761821447,6.987465230388552,1.9935178182601467
77,6.987465230388552,1.9935178182601467,6.98738063102912,1.9935394706646328
78,6.98738063102912,1.9935394706646328,6.9872952004618645,1.9935613354189463
79,6.9872952004618645,1.9935613354189463,6.987208930664161,1.9935834145651266
80,6.987208930664161,1.9935834145651266,6.987121813538751,1.9936057101640676
81,6.987121813538751,1.9936057101640676,6.987033840913099,1.993628224295677
82,6.987033840913099,1.993628224295677,6.9869450045387484,1.993650959059036
83,6.9869450045387484,1.993650959059036,6.986855296090668,1.993673916572561
84,6.986855296090668,1.993673916572561,6.986764707166602,1.9936970989741651
85,6.986764707166602,1.9936970989741651,6.98667322928641,1.9937205084214231
86,6.98667322928641,1.9937205084214231,6.986580853891404,1.9937441470917343
87,6.986580853891404,1.9937441470917343,6.9864875723436795,1.9937680171824892
88,6.9864875723436795,1.9937680171824892,6.986393375925447,1.993792120911235
89,6.986393375925447,1.993792120911235,6.986298255838349,1.9938164605158444
90,6.986298255838349,1.9938164605158444,6.986202203202786,1.9938410382546834
91,6.986202203202786,1.9938410382546834,6.986105209057222,1.9938658564067817
92,6.986105209057222,1.9938658564067817,6.986007264357505,1.9938909172720034
93,6.986007264357505,1.9938909172720034,6.98590835997616,1.9939162231712186
94,6.98590835997616,1.9939162231712186,6.9858084867017,1.9939417764464769
95,6.9858084867017,1.9939417764464769,6.9857076352379135,1.993967579461181
96,6.9857076352379135,1.993967579461181,6.985605796203163,1.993993634600263
97,6.985605796203163,1.993993634600263,6.985502960129664,1.9940199442703583
98,6.985502960129664,1.9940199442703583,6.985399117462774,1.9940465108999856
99,6.985399117462774,1.9940465108999856,6.985294258560265,1.9940733369397232
100,6.985294258560265,1.9940733369397232,6.9851883736916,1.9941004248623895
101,6.9851883736916,1.9941004248623895,6.985081453037198,1.9941277771632233
102,6.985081453037198,1.9941277771632233,6.984973486687699,1.994155396360065
103,6.984973486687699,1.994155396360065,6.984864464643224,1.9941832849935395
104,6.984864464643224,1.9941832849935395,6.984754376812628,1.99421144562724
105,6.984754376812628,1.99421144562724,6.984643213012749,1.9942398808479125
106,6.984643213012749,1.9942398808479125,6.984530962967654,1.9942685932656417
107,6.984530962967654,1.9942685932656417,6.984417616307883,1.9942975855140377
108,6.984417616307883,1.9942975855140377,6.984303162569677,1.9943268602504243
109,6.984303162569677,1.9943268602504243,6.984187591194218,1.9943564201560275
110,6.984187591194218,1.9943564201560275,6.98407089152685,1.9943862679361661
111,6.98407089152685,1.9943862679361661,6.983953052816302,1.9944164063204421
112,6.983953052816302,1.9944164063204421,6.983834064213908,1.9944468380629334
113,6.983834064213908,1.9944468380629334,6.9837139147728164,1.9944775659423861
114,6.9837139147728164,1.9944775659423861,6.983592593447202,1.99450859276241
115,6.983592593447202,1.99450859276241,6.983470089091467,1.9945399213516724
116,6.983470089091467,1.9945399213516724,6.983346390459442,1.9945715545640952
117,6.983346390459442,1.9945715545640952,6.983221486203579,1.9946034952790521
118,6.983221486203579,1.9946034952790521,6.983095364874144,1.9946357464015667
119,6.983095364874144,1.9946357464015667,6.982968014918399,1.994668310862512
120,6.982968014918399,1.994668310862512,6.982839424679786,1.9947011916188102
121,6.982839424679786,1.9947011916188102,6.982709582397104,1.9947343916536349
122,6.982709582397104,1.9947343916536349,6.982578476203678,1.9947679139766124
123,6.982578476203678,1.9947679139766124,6.98244609412653,1.994801761624026
124,6.98244609412653,1.994801761624026,6.982312424085539,1.9948359376590195
125,6.982312424085539,1.9948359376590195,6.982177453892603,1.9948704451718031
126,6.982177453892603,1.9948704451718031,6.982041171250789,1.9949052872798594
127,6.982041171250789,1.9949052872798594,6.981903563753487,1.9949404671281503
128,6.981903563753487,1.9949404671281503,6.981764618883555,1.9949759878893258
129,6.981764618883555,1.9949759878893258,6.981624324012456,1.9950118527639331
130,6.981624324012456,1.9950118527639331,6.981482666399399,1.9950480649806261
131,6.981482666399399,1.9950480649806261,6.981339633190471,1.9950846277963772
132,6.981339633190471,1.9950846277963772,6.981195211417761,1.9951215444966883
133,6.981195211417761,1.9951215444966883,6.98104938799849,1.9951588183958053
134,6.98104938799849,1.9951588183958053,6.980902149734126,1.9951964528369301
135,6.980902149734126,1.9951964528369301,6.9807534833095,1.9952344511924367
136,6.9807534833095,1.9952344511924367,6.98060337529192,1.995272816864086
137,6.98060337529192,1.995272816864086,6.980451812130273,1.995311553283243
138,6.980451812130273,1.995311553283243,6.980298780154133,1.9953506639110934
139,6.980298780154133,1.9953506639110934,6.980144265572855,1.9953901522388624
140,6.980144265572855,1.9953901522388624,6.979988254474675,1.9954300217880339
141,6.979988254474675,1.9954300217880339,6.979830732825793,1.99547027611057
142,6.979830732825793,1.99547027611057,6.979671686469466,1.9955109187891327
143,6.979671686469466,1.9955109187891327,6.979511101125089,1.9955519534373043
144,6.979511101125089,1.9955519534373043,6.979348962387274,1.9955933836998108
145,6.979348962387274,1.9955933836998108,6.97918525572492,1.9956352132527448
146,6.97918525572492,1.9956352132527448,6.9790199664802905,1.99567744580379
147,6.9790199664802905,1.99567744580379,6.9788530798680775,1.9957200850924453
148,6.9788530798680775,1.9957200850924453,6.978684580974464,1.9957631348902505
149,6.978684580974464,1.9957631348902505,6.978514454756185,1.9958065990010136
150,6.978514454756185,1.9958065990010136,6.978342686039581,1.9958504812610371
151,6.978342686039581,1.9958504812610371,6.978169259519654,1.9958947855393459
152,6.978169259519654,1.9958947855393459,6.977994159759112,1.9959395157379154
153,6.977994159759112,1.9959395157379154,6.977817371187418,1.995984675791902
154,6.977817371187418,1.995984675791902,6.9776388780998255,1.996030269669872
155,6.9776388780998255,1.996030269669872,6.9774586646564245,1.9960763013740326
156,6.9774586646564245,1.9960763013740326,6.97727671488117,1.9961227749404629
157,6.97727671488117,1.9961227749404629,6.977093012660916,1.9961696944393457
158,6.977093012660916,1.9961696944393457,6.976907541744441,1.9962170639752008
159,6.976907541744441,1.9962170639752008,6.976720285741477,1.9962648876871172
160,6.976720285741477,1.9962648876871172,6.976531228121726,1.996313169748987
161,6.976531228121726,1.996313169748987,6.976340352213885,1.9963619143697406
162,6.976340352213885,1.9963619143697406,6.976147641204653,1.99641112579358
163,6.976147641204653,1.99641112579358,6.97595307813775,1.9964608083002153
164,6.97595307813775,1.9964608083002153,6.975756645912925,1.9965109662051004
165,6.975756645912925,1.9965109662051004,6.975558327284962,1.9965616038596692
166,6.975558327284962,1.9965616038596692,6.975358104862682,1.9966127256515727
167,6.975358104862682,1.9966127256515727,6.975155961107947,1.9966643360049159
168,6.975155961107947,1.9966643360049159,6.974951878334657,1.9967164393804964
169,6.974951878334657,1.9967164393804964,6.974745838707748,1.996769040276042
170,6.974745838707748,1.996769040276042,6.97453782424218,1.9968221432264495
171,6.97453782424218,1.9968221432264495,6.974327816801934,1.9968757528040235
172,6.974327816801934,1.9968757528040235,6.974115798098997,1.9969298736187164
173,6.974115798098997,1.9969298736187164,6.973901749692349,1.9969845103183674
174,6.973901749692349,1.9969845103183674,6.973685652986946,1.9970396675889432
175,6.973685652986946,1.9970396675889432,6.973467489232704,1.997095350154778
176,6.973467489232704,1.997095350154778,6.973247239523477,1.9971515627788134
177,6.973247239523477,1.9971515627788134,6.973024884796036,1.9972083102628415
178,6.973024884796036,1.9972083102628415,6.972800405829043,1.9972655974477433
179,6.972800405829043,1.9972655974477433,6.9725737832420265,1.997323429213732
180,6.9725737832420265,1.997323429213732,6.972344997494355,1.9973818104805938
181,6.972344997494355,1.9973818104805938,6.972114028884206,1.9974407462079293
182,6.972114028884206,1.9974407462079293,6.971880857547535,1.997500241395396
183,6.971880857547535,1.997500241395396,6.971645463457045,1.9975603010829495
184,6.971645463457045,1.9975603010829495,6.971407826421151,1.9976209303510863
185,6.971407826421151,1.9976209303510863,6.971167926082948,1.9976821343210855
186,6.971167926082948,1.9976821343210855,6.970925741919173,1.997743918155251
187,6.970925741919173,1.997743918155251,6.970681253239164,1.9978062870571536
188,6.970681253239164,1.9978062870571536,6.9704344391838315,1.997869246271873
189,6.9704344391838315,1.997869246271873,6.970185278724612,1.9979328010862405
190,6.970185278724612,1.9979328010862405,6.969933750662431,1.9979969568290803
191,6.969933750662431,1.9979969568290803,6.969679833626661,1.998061718871452
192,6.969679833626661,1.998061718871452,6.969423506074084,1.9981270926268924
193,6.969423506074084,1.9981270926268924,6.969164746287846,1.9981930835516568
194,6.969164746287846,1.9981930835516568,6.9689035323764195,1.9982596971449613
195,6.9689035323764195,1.9982596971449613,6.968639842272558,1.998326938949223
196,6.968639842272558,1.998326938949223,6.968373653732257,1.9983948145503028
197,6.968373653732257,1.9983948145503028,6.96810494433371,1.998463329577744
198,6.96810494433371,1.998463329577744,6.967833691476267,1.9985324897050152
199,6.967833691476267,1.9985324897050152,6.967559872379392,1.9986023006497486
200,6.967559872379392,1.9986023006497486,6.967283464081626,1.9986727681739815
201,6.967283464081626,1.9986727681739815,6.967004443439538,1.9987438980843952
202,6.967004443439538,1.9987438980843952,6.966722787126692,1.9988156962325536
203,6.966722787126692,1.9988156962325536,6.966438471632604,1.998888168515143
204,6.966438471632604,1.998888168515143,6.966151473261705,1.9989613208742094
205,6.966151473261705,1.9989613208742094,6.965861768132301,1.9990351592973972
206,6.965861768132301,1.9990351592973972,6.965569332175536,1.9991096898181857
207,6.965569332175536,1.9991096898181857,6.9652741411343575,1.9991849185161263
208,6.9652741411343575,1.9991849185161263,6.964976170562482,1.9992608515170787
209,6.964976170562482,1.9992608515170787,6.964675395823362,1.9993374949934457
210,6.964675395823362,1.9993374949934457,6.964371792089154,1.9994148551644093
211,6.964371792089154,1.9994148551644093,6.964065334339689,1.999492938296164
212,6.964065334339689,1.999492938296164,6.963755997361443,1.9995717507021504
213,6.963755997361443,1.9995717507021504,6.963443755746515,1.999651298743289
214,6.963443755746515,1.999651298743289,6.9631285838915975,1.9997315888282108
215,6.9631285838915975,1.9997315888282108,6.9628104559969595,1.9998126274134895
216,6.9628104559969595,1.9998126274134895,6.962489346065424,1.9998944210038716
217,6.962489346065424,1.9998944210038716,6.962165227901353,1.9999769761525064
218,6.962165227901353,1.9999769761525064,6.96183807510963,2.000060299461174
219,6.96183807510963,2.000060299461174,6.961507861094652,2.000144397580514
220,6.961507861094652,2.000144397580514,6.961174559059318,2.0002292772102512
221,6.961174559059318,2.0002292772102512,6.960838142004024,2.0003149450994226
222,6.960838142004024,2.0003149450994226,6.960498582725663,2.000401408046602
223,6.960498582725663,2.000401408046602,6.960155853816618,2.000488672900123
224,6.960155853816618,2.000488672900123,6.959809927663772,2.0005767465583024
225,6.959809927663772,2.0005767465583024,6.959460776447517,2.000665635969662
226,6.959460776447517,2.000665635969662,6.959108372140758,2.0007553481331493
227,6.959108372140758,2.0007553481331493,6.958752686507934,2.000845890098356
228,6.958752686507934,2.000845890098356,6.958393691104034,2.0009372689657368
229,6.958393691104034,2.0009372689657368,6.9580313572736205,2.0010294918868268
230,6.9580313572736205,2.0010294918868268,6.957665656149858,2.0011225660644563
231,6.957665656149858,2.0011225660644563,6.9572965586535425,2.001216498752966
232,6.9572965586535425,2.001216498752966,6.956924035492135,2.0013112972584195
233,6.956924035492135,2.0013112972584195,6.956548057158809,2.0014069689388156
234,6.956548057158809,2.0014069689388156,6.95616859393149,2.001503521204299
235,6.95616859393149,2.001503521204299,6.955785615871906,2.0016009615173678
236,6.955785615871906,2.0016009615173678,6.955399092824646,2.001699297393084
237,6.955399092824646,2.001699297393084,6.955008994416216,2.0017985363992765
238,6.955008994416216,2.0017985363992765,6.954615290054111,2.0018986861567485
239,6.954615290054111,2.0018986861567485,6.954217948925876,2.001999754339479
240,6.954217948925876,2.001999754339479,6.953816939998193,2.002101748674825
241,6.953816939998193,2.002101748674825,6.953412232015954,2.0022046769437227
242,6.953412232015954,2.0022046769437227,6.953003793501358,2.0023085469808843
243,6.953003793501358,2.0023085469808843,6.952591592752996,2.002413366674997
244,6.952591592752996,2.002413366674997,6.952175597844958,2.0025191439689154
245,6.952175597844958,2.0025191439689154,6.9517557766259355,2.002625886859859
246,6.9517557766259355,2.002625886859859,6.951332096718334,2.0027336033996015
247,6.951332096718334,2.0027336033996015,6.950904525517393,2.002842301694663
248,6.950904525517393,2.002842301694663,6.9504730301903095,2.0029519899064963
249,6.9504730301903095,2.0029519899064963,6.950037577675373,2.0030626762516763
250,6.950037577675373,2.0030626762516763,6.949598134681102,2.003174369002084
251,6.949598134681102,2.003174369002084,6.949154667685388,2.0032870764850905
252,6.949154667685388,2.0032870764850905,6.948707142934652,2.0034008070837377
253,6.948707142934652,2.0034008070837377,6.948255526443003,2.003515569236919
254,6.948255526443003,2.003515569236919,6.947799783991401,2.0036313714395573
255,6.947799783991401,2.0036313714395573,6.947339881126839,2.0037482222427805
256,6.947339881126839,2.0037482222427805,6.946875783161516,2.0038661302540968
257,6.946875783161516,2.0038661302540968,6.946407455172032,2.003985104137566
258,6.946407455172032,2.003985104137566,6.945934861998582,2.0041051526139713
259,6.945934861998582,2.0041051526139713,6.9454579682441615,2.0042262844609873
260,6.9454579682441615,2.0042262844609873,6.944976738273778,2.004348508513347
261,6.944976738273778,2.004348508513347,6.944491136213672,2.0044718336630063
262,6.944491136213672,2.0044718336630063,6.944001125950543,2.0045962688593084
263,6.944001125950543,2.0045962688593084,6.943506671130789,2.004721823109143
264,6.943506671130789,2.004721823109143,6.943007735159747,2.0048485054771064
265,6.943007735159747,2.0048485054771064,6.942504281200946,2.0049763250856585
266,6.942504281200946,2.0049763250856585,6.941996272175369,2.0051052911152785
267,6.941996272175369,2.0051052911152785,6.9414836707607215,2.0052354128046175
268,6.9414836707607215,2.0052354128046175,6.940966439390708,2.0053666994506507
269,6.940966439390708,2.0053666994506507,6.940444540254317,2.005499160408826
270,6.940444540254317,2.005499160408826,6.939917935295116,2.005632805093212
271,6.939917935295116,2.005632805093212,6.939386586210555,2.0057676429766436
272,6.939386586210555,2.0057676429766436,6.938850454451274,2.0059036835908652
273,6.938850454451274,2.0059036835908652,6.938309501220428,2.006040936526673
274,6.938309501220428,2.006040936526673,6.93776368747301,2.0061794114340548
275,6.93776368747301,2.0061794114340548,6.937212973915193,2.0063191180223265
276,6.937212973915193,2.0063191180223265,6.936657321003669,2.0064600660602707
277,6.936657321003669,2.0064600660602707,6.936096688945011,2.006602265376268
278,6.936096688945011,2.006602265376268,6.935531037695031,2.0067457258584316
279,6.935531037695031,2.0067457258584316,6.9349603269581515,2.0068904574547357
280,6.9349603269581515,2.0068904574547357,6.934384516186788,2.007036470173146
281,6.934384516186788,2.007036470173146,6.933803564580737,2.007183774081744
282,6.933803564580737,2.007183774081744,6.9332174310865735,2.0073323793088544
283,6.9332174310865735,2.0073323793088544,6.932626074397058,2.007482296043167
284,6.932626074397058,2.007482296043167,6.932029452950551,2.0076335345338574
285,6.932029452950551,2.0076335345338574,6.931427524930434,2.007786105090709
286,6.931427524930434,2.007786105090709,6.930820248264546,2.007940018084228
287,6.930820248264546,2.007940018084228,6.930207580624621,2.0080952839457615
288,6.930207580624621,2.0080952839457615,6.929589479425737,2.008251913167613
289,6.929589479425737,2.008251913167613,6.928965901825776,2.0084099163031532
290,6.928965901825776,2.0084099163031532,6.928336804724882,2.008569303966933
291,6.928336804724882,2.008569303966933,6.927702144764946,2.008730086834793
292,6.927702144764946,2.008730086834793,6.927061878329077,2.0088922756439724
293,6.927061878329077,2.0088922756439724,6.926415961541099,2.0090558811932153
294,6.926415961541099,2.0090558811932153,6.9257643502650446,2.0092209143428774
295,6.9257643502650446,2.0092209143428774,6.925107000104664,2.0093873860150295
296,6.925107000104664,2.0093873860150295,6.924443866402936,2.0095553071935606
297,6.924443866402936,2.0095553071935606,6.923774904241588,2.00972468892428
298,6.923774904241588,2.00972468892428,6.923100068440628,2.0098955423150175
299,6.923100068440628,2.0098955423150175,6.922419313557875,2.0100678785357227
300,6.922419313557875,2.0100678785357227,6.921732593888509,2.010241708818564
301,6.921732593888509,2.010241708818564,6.9210398634646095,2.010417044458025
302,6.9210398634646095,2.010417044458025,6.920341076054726,2.0105938968110015
303,6.920341076054726,2.0105938968110015,6.919636185163428,2.010772277296896
304,6.919636185163428,2.010772277296896,6.918925144030885,2.0109521973977134
305,6.918925144030885,2.0109521973977134,6.918207905632434,2.0111336686581542
306,6.918207905632434,2.0111336686581542,6.917484422678166,2.0113167026857073
307,6.917484422678166,2.0113167026857073,6.916754647612516,2.0115013111507434
308,6.916754647612516,2.0115013111507434,6.9160185326138475,2.011687505786606
309,6.9160185326138475,2.011687505786606,6.915276029594061,2.0118752983897035
310,6.915276029594061,2.0118752983897035,6.914527090198192,2.0120647008195993
311,6.914527090198192,2.0120647008195993,6.913771665804019,2.012255724999104
312,6.913771665804019,2.012255724999104,6.913009707521681,2.012448382914365
313,6.913009707521681,2.012448382914365,6.912241166193293,2.012642686614957
314,6.912241166193293,2.012642686614957,6.911465992392564,2.012838648213972
315,6.911465992392564,2.012838648213972,6.91068413642443,2.0130362798881114
316,6.91068413642443,2.0130362798881114,6.909895548324674,2.013235593877774
317,6.909895548324674,2.013235593877774,6.909100177859565,2.013436602487148
318,6.909100177859565,2.013436602487148,6.908297974525487,2.0136393180843037
319,6.908297974525487,2.0136393180843037,6.907488887548582,2.013843753101282
320,6.907488887548582,2.013843753101282,6.906672865884384,2.0140499200341884
321,6.906672865884384,2.0140499200341884,6.905849858217462,2.0142578314432855
322,6.905849858217462,2.0142578314432855,6.905019812961064,2.0144674999530867
323,6.905019812961064,2.0144674999530867,6.904182678256758,2.0146789382524495
324,6.904182678256758,2.0146789382524495,6.903338401974077,2.0148921590946722
325,6.903338401974077,2.0148921590946722,6.902486931710164,2.0151071752975898
326,6.902486931710164,2.0151071752975898,6.901628214789414,2.0153239997436705
327,6.901628214789414,2.0153239997436705,6.900762198263122,2.015542645380117
328,6.900762198263122,2.015542645380117,6.899888828909118,2.0157631252189647
329,6.899888828909118,2.0157631252189647,6.899008053231418,2.015985452337185
330,6.899008053231418,2.015985452337185,6.898119817459854,2.0162096398767897
331,6.898119817459854,2.0162096398767897,6.8972240675497165,2.0164357010449336
332,6.8972240675497165,2.0164357010449336,6.896320749181387,2.0166636491140255
333,6.896320749181387,2.0166636491140255,6.895409807759969,2.0168934974218358
334,6.895409807759969,2.0168934974218358,6.8944911884149125,2.0171252593716082
335,6.8944911884149125,2.0171252593716082,6.893564835999641,2.017358948432176
336,6.893564835999641,2.017358948432176,6.892630695091165,2.017594578138076
337,6.892630695091165,2.017594578138076,6.891688709989698,2.017832162089669
338,6.891688709989698,2.017832162089669,6.890738824718264,2.0180717139532636
339,6.890738824718264,2.0180717139532636,6.889780983022292,2.018313247461238
340,6.889780983022292,2.018313247461238,6.888815128369216,2.0185567764121717
341,6.888815128369216,2.0185567764121717,6.8878412039480565,2.0188023146709733
342,6.8878412039480565,2.0188023146709733,6.886859152669001,2.0190498761690177
343,6.886859152669001,2.0190498761690177,6.885868917162974,2.019299474904284
344,6.885868917162974,2.019299474904284,6.884870439781194,2.0195511249414975
345,6.884870439781194,2.0195511249414975,6.883863662594725,2.0198048404122737
346,6.883863662594725,2.0198048404122737,6.882848527394018,2.02006063551527
347,6.882848527394018,2.02006063551527,6.88182497568844,2.02031852451634
348,6.88182497568844,2.02031852451634,6.880792948705789,2.0205785217486896
349,6.880792948705789,2.0205785217486896,6.879752387391801,2.020840641613041
350,6.879752387391801,2.020840641613041,6.878703232409643,2.021104898577801
351,6.878703232409643,2.021104898577801,6.87764542413939,2.02137130717923
352,6.87764542413939,2.02137130717923,6.876578902677489,2.0216398820216215
353,6.876578902677489,2.0216398820216215,6.875503607836212,2.021910637777484
354,6.875503607836212,2.021910637777484,6.874419479143088,2.0221835891877276
355,6.874419479143088,2.0221835891877276,6.873326455840323,2.0224587510618575
356,6.873326455840323,2.0224587510618575,6.872224476884199,2.0227361382781717
357,6.872224476884199,2.0227361382781717,6.871113480944459,2.0230157657839656
358,6.871113480944459,2.0230157657839656,6.869993406403675,2.0232976485957432
359,6.869993406403675,2.0232976485957432,6.868864191356592,2.0235818017994314
360,6.868864191356592,2.0235818017994314,6.8677257736094575,2.0238682405506037
361,6.8677257736094575,2.0238682405506037,6.866578090679326,2.024156980074709
362,6.866578090679326,2.024156980074709,6.865421079793348,2.0244480356673074
363,6.865421079793348,2.0244480356673074,6.8642546778880345,2.0247414226943126
364,6.8642546778880345,2.0247414226943126,6.863078821608496,2.025037156592241
365,6.863078821608496,2.025037156592241,6.861893447307665,2.025335252868469
366,6.861893447307665,2.025335252868469,6.860698491045489,2.025635727101495
367,6.860698491045489,2.025635727101495,6.859493888588102,2.0259385949412123
368,6.859493888588102,2.0259385949412123,6.85827957540697,2.026243872109188
369,6.85827957540697,2.026243872109188,6.857055486678008,2.0265515743989493
370,6.857055486678008,2.0265515743989493,6.855821557280677,2.0268617176762778
371,6.855821557280677,2.0268617176762778,6.854577721797046,2.0271743178795134
372,6.854577721797046,2.0271743178795134,6.853323914510828,2.0274893910198646
373,6.853323914510828,2.0274893910198646,6.852060069406389,2.027806953181729
374,6.852060069406389,2.027806953181729,6.8507861201677285,2.028127020523022
375,6.8507861201677285,2.028127020523022,6.849502000177422,2.028449609275511
376,6.849502000177422,2.028449609275511,6.8482076425155425,2.0287747357451664
377,6.8482076425155425,2.0287747357451664,6.846902979958542,2.029102416312513
378,6.846902979958542,2.029102416312513,6.845587944978104,2.0294326674329963
379,6.845587944978104,2.0294326674329963,6.844262469739963,2.029765505637357
380,6.844262469739963,2.029765505637357,6.842926486102687,2.030100947532014
381,6.842926486102687,2.030100947532014,6.84157992561643,2.030439009799459
382,6.84157992561643,2.030439009799459,6.840222719521641,2.030779709198658
383,6.840222719521641,2.030779709198658,6.838854798747746,2.031123062565468
384,6.838854798747746,2.031123062565468,6.837476093911786,2.031469086813059
385,6.837476093911786,2.031469086813059,6.83608653531702,2.031817798932349
386,6.83608653531702,2.031817798932349,6.834686052951489,2.0321692159924494
387,6.834686052951489,2.0321692159924494,6.833274576486542,2.0325233551411204
388,6.833274576486542,2.0325233551411204,6.831852035275319,2.032880233605238
389,6.831852035275319,2.032880233605238,6.830418358351196,2.033239868691271
390,6.830418358351196,2.033239868691271,6.828973474426188,2.0336022777857714
391,6.828973474426188,2.0336022777857714,6.827517311889309,2.0339674783558737
392,6.827517311889309,2.0339674783558737,6.826049798804892,2.0343354879498063
393,6.826049798804892,2.0343354879498063,6.8245708629108615,2.0347063241974164
394,6.8245708629108615,2.0347063241974164,6.8230804316169635,2.035080004810703
395,6.8230804316169635,2.035080004810703,6.821578432002954,2.035456547584367
396,6.821578432002954,2.035456547584367,6.820064790816737,2.0358359703963664
397,6.820064790816737,2.0358359703963664,6.818539434472458,2.036218291208491
398,6.818539434472458,2.036218291208491,6.817002289048555,2.0366035280669434
399,6.817002289048555,2.0366035280669434,6.815453280285754,2.0369916991029364
400,6.815453280285754,2.0369916991029364,6.8138923335850246,2.0373828225333015
401,6.8138923335850246,2.0373828225333015,6.81231937400548,2.037776916661108
402,6.81231937400548,2.037776916661108,6.810734326262235,2.0381739998762995
403,6.810734326262235,2.0381739998762995,6.809137114724207,2.0385740906563385
404,6.809137114724207,2.0385740906563385,6.807527663411871,2.038977207566867
405,6.807527663411871,2.038977207566867,6.805905895994963,2.0393833692623793
406,6.805905895994963,2.0393833692623793,6.804271735790131,2.039792594486908
407,6.804271735790131,2.039792594486908,6.802625105758534,2.040204902074722
408,6.802625105758534,2.040204902074722,6.8009659285033885,2.0406203109510415
409,6.8009659285033885,2.0406203109510415,6.799294126267461,2.0410388401327615
410,6.799294126267461,2.0410388401327615,6.797609620930509,2.0414605087291937
411,6.797609620930509,2.0414605087291937,6.795912334006666,2.0418853359428186
412,6.795912334006666,2.0418853359428186,6.794202186641771,2.0423133410700522
413,6.794202186641771,2.0423133410700522,6.792479099610644,2.042744543502028
414,6.792479099610644,2.042744543502028,6.790742993314309,2.0431789627253916
415,6.790742993314309,2.0431789627253916,6.7889937877771525,2.0436166183231084
416,6.7889937877771525,2.0436166183231084,6.787231402644034,2.044057529975288
417,6.787231402644034,2.044057529975288,6.785455757177336,2.0445017174600206
418,6.785455757177336,2.0445017174600206,6.783666770253954,2.0449492006542274
419,6.783666770253954,2.0449492006542274,6.781864360362237,2.045399999534526
420,6.781864360362237,2.045399999534526,6.780048445598856,2.045854134178111
421,6.780048445598856,2.045854134178111,6.778218943665633,2.0463116247636473
422,6.778218943665633,2.0463116247636473,6.776375771866288,2.0467724915721783
423,6.776375771866288,2.0467724915721783,6.774518847103151,2.0472367549880492
424,6.774518847103151,2.0472367549880492,6.7726480858737945,2.0477044354998433
425,6.7726480858737945,2.0477044354998433,6.770763404267618,2.048175553701334
426,6.770763404267618,2.048175553701334,6.768864717962369,2.0486501302924527
427,6.768864717962369,2.0486501302924527,6.766951942220601,2.049128186080267
428,6.766951942220601,2.049128186080267,6.765024991886074,2.049609741979977
429,6.765024991886074,2.049609741979977,6.763083781380096,2.0500948190159263
430,6.763083781380096,2.0500948190159263,6.7611282246977975,2.0505834383226262
431,6.7611282246977975,2.0505834383226262,6.759158235404351,2.051075621145794
432,6.759158235404351,2.051075621145794,6.757173726631124,2.0515713888434077
433,6.757173726631124,2.0515713888434077,6.755174611071773,2.0520707628867747
434,6.755174611071773,2.0520707628867747,6.753160800978275,2.0525737648616147
435,6.753160800978275,2.0525737648616147,6.751132208156898,2.053080416469157
436,6.751132208156898,2.053080416469157,6.7490887439641085,2.053590739527255
437,6.7490887439641085,2.053590739527255,6.747030319302417,2.05410475597151
438,6.747030319302417,2.05410475597151,6.744956844616161,2.0546224878564168
439,6.744956844616161,2.0546224878564168,6.742868229887228,2.0551439573565173
440,6.742868229887228,2.0551439573565173,6.740764384630711,2.055669186767572
441,6.740764384630711,2.055669186767572,6.738645217890507,2.056198198507747
442,6.738645217890507,2.056198198507747,6.736510638234853,2.0567310151188116
443,6.736510638234853,2.0567310151188116,6.734360553751794,2.0572676592673553
444,6.734360553751794,2.0572676592673553,6.7321948720445945,2.0578081537460156
445,6.7321948720445945,2.0578081537460156,6.730013500227085,2.0583525214747214
446,6.730013500227085,2.0583525214747214,6.7278163449189465,2.05890078550195
447,6.7278163449189465,2.05890078550195,6.725603312240935,2.0594529690060024
448,6.725603312240935,2.0594529690060024,6.7233743078100385,2.0600090952962864
449,6.7233743078100385,2.0600090952962864,6.721129236734579,2.0605691878146186
450,6.721129236734579,2.0605691878146186,6.7188680036092485,2.0611332701365406
451,6.7188680036092485,2.0611332701365406,6.716590512510082,2.0617013659726457
452,6.716590512510082,2.0617013659726457,6.714296666989373,2.0622734991699234
453,6.714296666989373,2.0622734991699234,6.711986370070523,2.062849693713116
454,6.711986370070523,2.062849693713116,6.709659524242835,2.0634299737260915
455,6.709659524242835,2.0634299737260915,6.707316031456243,2.0640143634732255
456,6.707316031456243,2.0640143634732255,6.704955793115978,2.064602887360802
457,6.704955793115978,2.064602887360802,6.702578710077179,2.065195569938425
458,6.702578710077179,2.065195569938425,6.70018468263944,2.0657924359004447
459,6.70018468263944,2.0657924359004447,6.697773610541298,2.066393510087398
460,6.697773610541298,2.066393510087398,6.695345392954661,2.0669988174874603
461,6.695345392954661,2.0669988174874603,6.692899928479179,2.0676083832379133
462,6.692899928479179,2.0676083832379133,6.6904371151365485,2.0682222326266233
463,6.6904371151365485,2.0682222326266233,6.687956850364768,2.0688403910935347
464,6.687956850364768,2.0688403910935347,6.685459031012328,2.069462884232177
465,6.685459031012328,2.069462884232177,6.682943553332344,2.0700897377911827
466,6.682943553332344,2.0700897377911827,6.680410312976636,2.0707209776758195
467,6.680410312976636,2.0707209776758195,6.677859204989741,2.071356629949536
468,6.677859204989741,2.071356629949536,6.675290123802884,2.071996720835517
469,6.675290123802884,2.071996720835517,6.672702963227872,2.0726412767182563
470,6.672702963227872,2.0726412767182563,6.670097616450952,2.073290324145137
471,6.670097616450952,2.073290324145137,6.667473976026599,2.073943889828027
472,6.667473976026599,2.073943889828027,6.664831933871257,2.0746020006448873
473,6.664831933871257,2.0746020006448873,6.662171381257019,2.075264683641389
474,6.662171381257019,2.075264683641389,6.659492208805255,2.075931966032547
475,6.659492208805255,2.075931966032547,6.65679430648019,2.07660387520436
476,6.65679430648019,2.07660387520436,6.654077563582421,2.0772804387154693
477,6.654077563582421,2.0772804387154693,6.651341868742388,2.077961684298822
478,6.651341868742388,2.077961684298822,6.6485871099137865,2.078647639863351
479,6.6485871099137865,2.078647639863351,6.645813174366936,2.0793383334956634
480,6.645813174366936,2.0793383334956634,6.643019948682088,2.0800337934617414
481,6.643019948682088,2.0800337934617414,6.6402073187426875,2.080734048208655
482,6.6402073187426875,2.080734048208655,6.637375169728586,2.0814391263662833
483,6.637375169728586,2.0814391263662833,6.634523386109205,2.08214905674905
484,6.634523386109205,2.08214905674905,6.631651851636641,2.082863868357666
485,6.631651851636641,2.082863868357666,6.628760449338738,2.0835835903808846
486,6.628760449338738,2.0835835903808846,6.625849061512098,2.084308252197268
487,6.625849061512098,2.084308252197268,6.6229175697150495,2.085037883376963
488,6.6229175697150495,2.085037883376963,6.61996585476057,2.0857725136834846
489,6.61996585476057,2.0857725136834846,6.616993796709163,2.086512173075515
490,6.616993796709163,2.086512173075515,6.6140012748616845,2.0872568917087078
491,6.6140012748616845,2.0872568917087078,6.61098816775213,2.0880066999375027
492,6.61098816775213,2.0880066999375027,6.607954353140377,2.0887616283169517
493,6.607954353140377,2.0887616283169517,6.604899708004878,2.089521707604553
494,6.604899708004878,2.089521707604553,6.601824108535319,2.0902869687620966
495,6.601824108535319,2.0902869687620966,6.598727430125227,2.091057442957513
496,6.598727430125227,2.091057442957513,6.595609547364546,2.0918331615667394
497,6.595609547364546,2.0918331615667394,6.5924703340321615,2.0926141561755878
498,6.5924703340321615,2.0926141561755878,6.589309663088391,2.093400458581625
499,6.589309663088391,2.093400458581625,6.586127406667435,2.0941921007960604
500,6.586127406667435,2.0941921007960604,6.582923436069787,2.094989115045643
501,6.582923436069787,2.094989115045643,6.579697621754603,2.0957915337745634
502,6.579697621754603,2.0957915337745634,6.576449833332044,2.0965993896463693
503,6.576449833332044,2.0965993896463693,6.573179939555567,2.0974127155458833
504,6.573179939555567,2.0974127155458833,6.569887808314194,2.098231544581132
505,6.569887808314194,2.098231544581132,6.566573306624731,2.099055910085281
506,6.566573306624731,2.099055910085281,6.563236300623971,2.0998858456185787
507,6.563236300623971,2.0998858456185787,6.559876655560844,2.100721384970304
508,6.559876655560844,2.100721384970304,6.5564942357885485,2.1015625621607277
509,6.5564942357885485,2.1015625621607277,6.553088904756644,2.1024094114430714
510,6.553088904756644,2.1024094114430714,6.54966052500311,2.103261967305482
511,6.54966052500311,2.103261967305482,6.546208958146383,2.1041202644730084
512,6.546208958146383,2.1041202644730084,6.5427340648773535,2.1049843379095825
513,6.5427340648773535,2.1049843379095825,6.539235704951341,2.105854222820012
514,6.539235704951341,2.105854222820012,6.535713737180037,2.1067299546519758
515,6.535713737180037,2.1067299546519758,6.5321680194234215,2.107611569098024
516,6.5321680194234215,2.107611569098024,6.528598408581651,2.1084991020975874
517,6.528598408581651,2.1084991020975874,6.525004760586925,2.1093925898389876
518,6.525004760586925,2.1093925898389876,6.521386930395322,2.110292068761458
519,6.521386930395322,2.110292068761458,6.517744771978616,2.1111975755571657
520,6.517744771978616,2.1111975755571657,6.514078138316064,2.1121091471732396
521,6.514078138316064,2.1121091471732396,6.510386881386176,2.113026820813803
522,6.510386881386176,2.113026820813803,6.506670852158461,2.1139506339420135
523,6.506670852158461,2.1139506339420135,6.50292990058515,2.114880624282101
524,6.50292990058515,2.114880624282101,6.499163875592903,2.115816829821417
525,6.499163875592903,2.115816829821417,6.4953726250744905,2.116759288812484
526,6.4953726250744905,2.116759288812484,6.491555995880466,2.1177080397750485
527,6.491555995880466,2.1177080397750485,6.487713833810812,2.1186631214981393
528,6.487713833810812,2.1186631214981393,6.483845983606574,2.119624573042128
529,6.483845983606574,2.119624573042128,6.479952288941475,2.1205924337407938
530,6.479952288941475,2.1205924337407938,6.476032592413522,2.1215667432033904
531,6.476032592413522,2.1215667432033904,6.472086735536589,2.122547541316715
532,6.472086735536589,2.122547541316715,6.468114558731996,2.123534868247183
533,6.468114558731996,2.123534868247183,6.464115901320068,2.1245287644429003
534,6.464115901320068,2.1245287644429003,6.460090601511693,2.125529270635742
535,6.460090601511693,2.125529270635742,6.456038496399854,2.126536427843432
536,6.456038496399854,2.126536427843432,6.451959421951169,2.127550277371623
537,6.451959421951169,2.127550277371623,6.447853212997411,2.128570860815978
538,6.447853212997411,2.128570860815978,6.443719703227026,2.1295982200642563
539,6.443719703227026,2.1295982200642563,6.4395587251766395,2.130632397298396
540,6.4395587251766395,2.130632397298396,6.435370110222568,2.1316734349966002
541,6.435370110222568,2.1316734349966002,6.4311536885723095,2.1327213759354247
542,6.4311536885723095,2.1327213759354247,6.4269092892560495,2.1337762631918613
543,6.4269092892560495,2.1337762631918613,6.4226367401181506,2.1348381401454284
544,6.4226367401181506,2.1348381401454284,6.418335867808645,2.1359070504802538
545,6.418335867808645,2.1359070504802538,6.414006497774733,2.1369830381871644
546,6.414006497774733,2.1369830381871644,6.409648454252269,2.1380661475657683
547,6.409648454252269,2.1380661475657683,6.405261560257268,2.139156423226542
548,6.405261560257268,2.139156423226542,6.40084563757739,2.140253910092914
549,6.40084563757739,2.140253910092914,6.396400506763462,2.1413586534033446
550,6.396400506763462,2.1413586534033446,6.3919259871209695,2.1424706987134092
551,6.3919259871209695,2.1424706987134092,6.38742189670158,2.1435900918978756
552,6.38742189670158,2.1435900918978756,6.3828880522946685,2.1447168791527798
553,6.3828880522946685,2.1447168791527798,6.378324269418843,2.1458511069975
554,6.378324269418843,2.1458511069975,6.373730362313489,2.1469928222768297
555,6.373730362313489,2.1469928222768297,6.369106143930324,2.1481420721630418
556,6.369106143930324,2.1481420721630418,6.364451425924964,2.149298904157957
557,6.364451425924964,2.149298904157957,6.359766018648501,2.1504633660950017
558,6.359766018648501,2.1504633660950017,6.3550497311391005,2.1516355061412664
559,6.3550497311391005,2.1516355061412664,6.35030237111361,2.1528153727995583
560,6.35030237111361,2.1528153727995583,6.345523744959194,2.1540030149104474
561,6.345523744959194,2.1540030149104474,6.340713657724978,2.155198481654311
562,6.340713657724978,2.155198481654311,6.335871913113717,2.1564018225533705
563,6.335871913113717,2.1564018225533705,6.330998313473493,2.157613087473724
564,6.330998313473493,2.157613087473724,6.326092659789427,2.1588323266273703
565,6.326092659789427,2.1588323266273703,6.321154751675416,2.1600595905742295
566,6.321154751675416,2.1600595905742295,6.3161843873659045,2.1612949302241558
567,6.3161843873659045,2.1612949302241558,6.311181363707677,2.1625383968389427
568,6.311181363707677,2.1625383968389427,6.306145476151681,2.1637900420343197
569,6.306145476151681,2.1637900420343197,6.301076518744885,2.165049917781945
570,6.301076518744885,2.165049917781945,6.295974284122166,2.166318076411384
571,6.295974284122166,2.166318076411384,6.2908385634982285,2.1675945706120854
572,6.2908385634982285,2.1675945706120854,6.285669146659569,2.168879453435342
573,6.285669146659569,2.168879453435342,6.28046582195647,2.1701727782962488
574,6.28046582195647,2.1701727782962488,6.275228376295037,2.171474598975643
575,6.275228376295037,2.171474598975643,6.2699565951292735,2.1727849696220414
576,6.2699565951292735,2.1727849696220414,6.264650262453209,2.17410394475356
577,6.264650262453209,2.17410394475356,6.259309160793055,2.175431579259828
578,6.259309160793055,2.175431579259828,6.253933071199431,2.176767928403888
579,6.253933071199431,2.176767928403888,6.248521773239613,2.178113047824081
580,6.248521773239613,2.178113047824081,6.243075044989858,2.179466993535923
581,6.243075044989858,2.179466993535923,6.237592663027771,2.180829821933964
582,6.237592663027771,2.180829821933964,6.232074402424714,2.1822015897936375
583,6.232074402424714,2.1822015897936375,6.2265200367383,2.1835823542730926
584,6.2265200367383,2.1835823542730926,6.220929338004923,2.184972172915011
585,6.220929338004923,2.184972172915011,6.215302076732361,2.18637110364841
586,6.215302076732361,2.18637110364841,6.209638021892441,2.1877792047904303
587,6.209638021892441,2.1877792047904303,6.203936940913761,2.189196535048103
588,6.203936940913761,2.189196535048103,6.1981985996745035,2.1906231535201046
589,6.1981985996745035,2.1906231535201046,6.192422762495296,2.1920591196984898
590,6.192422762495296,2.1920591196984898,6.186609192132154,2.1935044934704084
591,6.186609192132154,2.1935044934704084,6.180757649769508,2.194959335119801
592,6.180757649769508,2.194959335119801,6.174867895013293,2.1964237053290803
593,6.174867895013293,2.1964237053290803,6.168939685884139,2.197897665180781
594,6.168939685884139,2.197897665180781,6.162972778810627,2.1993812761592
595,6.162972778810627,2.1993812761592,6.156966928622644,2.20087460015201
596,6.156966928622644,2.20087460015201,6.15092188854482,2.2023776994518487
597,6.15092188854482,2.2023776994518487,6.144837410190064,2.2038906367578885
598,6.144837410190064,2.2038906367578885,6.13871324355319,2.205413475177379
599,6.13871324355319,2.205413475177379,6.132549137004651,2.206946278227166
600,6.132549137004651,2.206946278227166,6.12634483728436,2.2084891098351864
601,6.12634483728436,2.2084891098351864,6.12010008949563,2.2100420343419325
602,6.12010008949563,2.2100420343419325,6.1138146370992175,2.211605116501894
603,6.1138146370992175,2.211605116501894,6.107488221907464,2.2131784214849684
604,6.107488221907464,2.2131784214849684,6.101120584078577,2.2147620148778464
605,6.101120584078577,2.2147620148778464,6.094711462111017,2.216355962685362
606,6.094711462111017,2.216355962685362,6.0882605928379965,2.217960331331814
607,6.0882605928379965,2.217960331331814,6.081767711422122,2.219575187662261
608,6.081767711422122,2.219575187662261,6.075232551350158,2.2212005989437746
609,6.075232551350158,2.2212005989437746,6.068654844427915,2.2228366328666667
610,6.068654844427915,2.2228366328666667,6.0620343207752905,2.224483357545681
611,6.0620343207752905,2.224483357545681,6.055370708821442,2.226140841521144
612,6.055370708821442,2.226140841521144,6.048663735300108,2.2278091537600853
613,6.048663735300108,2.2278091537600853,6.041913125245075,2.229488363657317
614,6.041913125245075,2.229488363657317,6.03511860198579,2.231178541036477
615,6.03511860198579,2.231178541036477,6.0282798871431575,2.2328797561510294
616,6.0282798871431575,2.2328797561510294,6.0213967006254645,2.234592079685227
617,6.0213967006254645,2.234592079685227,6.014468760624499,2.2363155827550294
618,6.014468760624499,2.2363155827550294,6.00749578361183,2.238050336908978
619,6.00749578361183,2.238050336908978,6.000477484335255,2.239796414129031
620,6.000477484335255,2.239796414129031,5.993413575815443,2.2415538868313454
621,5.993413575815443,2.2415538868313454,5.986303769342753,2.2433228278670176
622,5.986303769342753,2.2433228278670176,5.979147774474257,2.245103310522775
623,5.979147774474257,2.245103310522775,5.971945299030939,2.2468954085216137
624,5.971945299030939,2.2468954085216137,5.964696049095111,2.2486991960233937
625,5.964696049095111,2.2486991960233937,5.957399729008028,2.2505147476253744
626,5.957399729008028,2.2505147476253744,5.95005604136772,2.2523421383626996
627,5.95005604136772,2.2523421383626996,5.942664687027047,2.254181443708827
628,5.942664687027047,2.254181443708827,5.935225365091967,2.256032739575901
629,5.935225365091967,2.256032739575901,5.927737772920039,2.257896102315066
630,5.927737772920039,2.257896102315066,5.920201606119155,2.2597716087167257
631,5.920201606119155,2.2597716087167257,5.912616558546529,2.261659336010736
632,5.912616558546529,2.261659336010736,5.904982322307922,2.2635593618665366
633,5.904982322307922,2.2635593618665366,5.897298587757129,2.2654717643932165
634,5.897298587757129,2.2654717643932165,5.889565043495724,2.2673966221395174
635,5.889565043495724,2.2673966221395174,5.881781376373061,2.2693340140937677
636,5.881781376373061,2.2693340140937677,5.873947271486582,2.2712840196837463
637,5.873947271486582,2.2712840196837463,5.8660624121823775,2.273246718776474
638,5.8660624121823775,2.273246718776474,5.858126480056046,2.2752221916779374
639,5.858126480056046,2.2752221916779374,5.850139154953854,2.2772105191327294
640,5.850139154953854,2.2772105191327294,5.8421001149741905,2.2792117823236198
641,5.8421001149741905,2.2792117823236198,5.834009036469341,2.2812260628710477
642,5.834009036469341,2.2812260628710477,5.825865594047582,2.2832534428325286
643,5.825865594047582,2.2832534428325286,5.817669460575602,2.285294004701979
644,5.817669460575602,2.285294004701979,5.809420307181248,2.287347831408962
645,5.809420307181248,2.287347831408962,5.8011178032566395,2.2894150063178387
646,5.8011178032566395,2.2894150063178387,5.792761616461607,2.291495613226834
647,5.792761616461607,2.291495613226834,5.784351412727498,2.293589736367019
648,5.784351412727498,2.293589736367019,5.775886856261388,2.2956974604011826
649,5.775886856261388,2.2956974604011826,5.767367609550613,2.2978188704226237
650,5.767367609550613,2.2978188704226237,5.758793333367744,2.299954051953836
651,5.758793333367744,2.299954051953836,5.750163686775915,2.3021030909450966
652,5.750163686775915,2.3021030909450966,5.741478327134593,2.3042660737729532
653,5.741478327134593,2.3042660737729532,5.73273691010574,2.3064430872385997
654,5.73273691010574,2.3064430872385997,5.723939089660418,2.3086342185661524
655,5.723939089660418,2.3086342185661524,5.715084518085834,2.310839555400807
656,5.715084518085834,2.310839555400807,5.706172845992808,2.313059185806893
657,5.706172845992808,2.313059185806893,5.697203722323738,2.315293198265801
658,5.697203722323738,2.315293198265801,5.688176794361,2.3175416816738
659,5.688176794361,2.3175416816738,5.679091707735845,2.319804725339731
660,5.679091707735845,2.319804725339731,5.669948106437776,2.322082418982579
661,5.669948106437776,2.322082418982579,5.660745632824449,2.3243748527289134
662,5.660745632824449,2.3243748527289134,5.651483927632081,2.3266821171102
663,5.651483927632081,2.3266821171102,5.64216262998636,2.329004303059985
664,5.64216262998636,2.329004303059985,5.632781377413935,2.3313415019109365
665,5.632781377413935,2.3313415019109365,5.623339805854438,2.3336938053917486
666,5.623339805854438,2.3336938053917486,5.613837549673049,2.336061305623911
667,5.613837549673049,2.336061305623911,5.604274241673677,2.3384440951183216
668,5.604274241673677,2.3384440951183216,5.594649513112711,2.340842266771758
669,5.594649513112711,2.340842266771758,5.58496299371338,2.3432559138631928
670,5.58496299371338,2.3432559138631928,5.575214311680724,2.345685130049958
671,5.575214311680724,2.345685130049958,5.5654030937172,2.348130009363745
672,5.5654030937172,2.348130009363745,5.555528965038943,2.3505906462064474
673,5.555528965038943,2.3505906462064474,5.545591549392671,2.3530671353458317
674,5.545591549392671,2.3530671353458317,5.535590469073274,2.355559571911045
675,5.535590469073274,2.355559571911045,5.525525344942094,2.3580680513879444
676,5.525525344942094,2.3580680513879444,5.515395796445914,2.3605926696142476
677,5.515395796445914,2.3605926696142476,5.5052014416366575,2.3631335227745067
678,5.5052014416366575,2.3631335227745067,5.494941897191821,2.3656907073948967
679,5.494941897191821,2.3656907073948967,5.484616778435693,2.3682643203378055
680,5.484616778435693,2.3682643203378055,5.474225699361301,2.3708544587962423
681,5.474225699361301,2.3708544587962423,5.463768272653166,2.373461220288043
682,5.463768272653166,2.373461220288043,5.453244109710853,2.376084702649873
683,5.453244109710853,2.376084702649873,5.442652820673357,2.3787250040310233
684,5.442652820673357,2.3787250040310233,5.431994014444307,2.3813822228869976
685,5.431994014444307,2.3813822228869976,5.421267298718044,2.384056457972884
686,5.421267298718044,2.384056457972884,5.410472280006549,2.3867478083365086
687,5.410472280006549,2.3867478083365086,5.399608563667295,2.38945637331136
688,5.399608563667295,2.38945637331136,5.388675753931985,2.392182252509291
689,5.388675753931985,2.392182252509291,5.377673453936258,2.3949255458129746
690,5.377673453936258,2.3949255458129746,5.366601265750291,2.3976863533681376
691,5.366601265750291,2.3976863533681376,5.355458790410396,2.400464775575545
692,5.355458790410396,2.400464775575545,5.34424562795165,2.403260913082722
693,5.34424562795165,2.403260913082722,5.332961377441458,2.4060748667754424
694,5.332961377441458,2.4060748667754424,5.321605637014213,2.408906737768945
695,5.321605637014213,2.408906737768945,5.310178003906979,2.4117566273988915
696,5.310178003906979,2.4117566273988915,5.2986780744962525,2.4146246372120492
697,5.2986780744962525,2.4146246372120492,5.287105444335828,2.4175108689567035
698,5.287105444335828,2.4175108689567035,5.275459708195763,2.4204154245727914
699,5.275459708195763,2.4204154245727914,5.263740460102512,2.4233384061817413
700,5.263740460102512,2.4233384061817413,5.251947293380191,2.4262799160760307
701,5.251947293380191,2.4262799160760307,5.24007980069306,2.429240056708438
702,5.24007980069306,2.429240056708438,5.228137574089214,2.43221893068099
703,5.228137574089214,2.43221893068099,5.21612020504546,2.4352166407336133
704,5.21612020504546,2.4352166407336133,5.204027284513519,2.438233289732455
705,5.204027284513519,2.438233289732455,5.191858402967465,2.4412689806578896
706,5.191858402967465,2.4412689806578896,5.179613150452484,2.444323816592198
707,5.179613150452484,2.444323816592198,5.167291116634975,2.447397900706912
708,5.167291116634975,2.447397900706912,5.154891890853991,2.4504913362498164
709,5.154891890853991,2.4504913362498164,5.142415062174064,2.453604226531611
710,5.142415062174064,2.453604226531611,5.129860219439436,2.4567366749122193
711,5.129860219439436,2.4567366749122193,5.117226951329769,2.4598887847867235
712,5.117226951329769,2.4598887847867235,5.10451484641723,2.463060659570959
713,5.10451484641723,2.463060659570959,5.091723493225136,2.466252402686717
714,5.091723493225136,2.466252402686717,5.078852480288103,2.4694641175465706
715,5.078852480288103,2.4694641175465706,5.065901396213683,2.472695907538328
716,5.065901396213683,2.472695907538328,5.052869829745631,2.47594787600908
717,5.052869829745631,2.47594787600908,5.039757369828737,2.479220126248855
718,5.039757369828737,2.479220126248855,5.0265636056753,2.4825127614738647
719,5.0265636056753,2.4825127614738647,5.013288126833229,2.485825884809337
720,5.013288126833229,2.485825884809337,4.999930523255805,2.489159599271948
721,4.999930523255805,2.489159599271948,4.986490385373226,2.4925140077517924
722,4.986490385373226,2.4925140077517924,4.972967304165811,2.495889212993954
723,4.972967304165811,2.495889212993954,4.959360871238966,2.499285317579629
724,4.959360871238966,2.499285317579629,4.945670678899961,2.5027024239068036
725,4.945670678899961,2.5027024239068036,4.931896320236533,2.506140634170479
726,4.931896320236533,2.506140634170479,4.91803738919728,2.509600050342454
727,4.91803738919728,2.509600050342454,4.904093480673873,2.513080774150667
728,4.904093480673873,2.513080774150667,4.890064190585223,2.5165829070580714
729,4.890064190585223,2.5165829070580714,4.875949115963439,2.5201065502410973
730,4.875949115963439,2.5201065502410973,4.861747855041617,2.5236518045677356
731,4.861747855041617,2.5236518045677356,4.8474600073434235,2.5272187705753204
732,4.8474600073434235,2.5272187705753204,4.833085173774233,2.530807548448248
733,4.833085173774233,2.530807548448248,4.81862295671359,2.534418237996098
734,4.81862295671359,2.534418237996098,4.804072960068501,2.53805093859344
735,4.804072960068501,2.53805093859344,4.789434789552238,2.5417057492206276
736,4.789434789552238,2.5417057492206276,4.7747080525711665,2.5453827683981882
737,4.7747080525711665,2.5453827683981882,4.7598923584060175,2.549082094169208
738,4.7598923584060175,2.549082094169208,4.744987318314916,2.5528038240728868
739,4.744987318314916,2.5528038240728868,4.7299925456408465,2.556548055118395
740,4.7299925456408465,2.556548055118395,4.71490765591902,2.5603148837581977
741,4.71490765591902,2.5603148837581977,4.699732266985285,2.5641044058604545
742,4.699732266985285,2.5641044058604545,4.684465999088769,2.5679167166819172
743,4.684465999088769,2.5679167166819172,4.669108475004167,2.57175191084106
744,4.669108475004167,2.57175191084106,4.65365932014394,2.5756100822921004
745,4.65365932014394,2.5756100822921004,4.638118162669625,2.5794913243022224
746,4.638118162669625,2.5794913243022224,4.6224846335262795,2.5833957293640446
747,4.6224846335262795,2.5833957293640446,4.606758366861392,2.5873233892590926
748,4.606758366861392,2.5873233892590926,4.590938999830145,2.5912743949978454
749,4.590938999830145,2.5912743949978454,4.575026172815296,2.5952488368572895
750,4.575026172815296,2.5952488368572895,4.559019530041857,2.599246805095807
751,4.559019530041857,2.599246805095807,4.542918713955296,2.6032683870957536
752,4.542918713955296,2.6032683870957536,4.526723379133584,2.6073136709318945
753,4.526723379133584,2.6073136709318945,4.510433186302547,2.6113827507639074
754,4.510433186302547,2.6113827507639074,4.494047756338478,2.615475704952257
755,4.494047756338478,2.615475704952257,4.477566786375585,2.619592630480921
756,4.477566786375585,2.619592630480921,4.4609899176469225,2.62373363105717
757,4.4609899176469225,2.62373363105717,4.4443167240176145,2.627898783751863
758,4.4443167240176145,2.627898783751863,4.431554232168206,2.6361178813898243
759,4.431554232168206,2.6361178813898243,4.423617183392979,2.643672478231005
760,4.423617183392979,2.643672478231005,4.4162083825195495,2.651053347494652
761,4.4162083825195495,2.651053347494652,4.408809585325203,2.658467984559794
762,4.408809585325203,2.658467984559794,4.401342462118273,2.665957533166142
763,4.401342462118273,2.665957533166142,4.393802260114345,2.673523801001247
764,4.393802260114345,2.673523801001247,4.3861871884118715,2.681166493954789
765,4.3861871884118715,2.681166493954789,4.378496023486835,2.688885902483734
766,4.378496023486835,2.688885902483734,4.370727822566901,2.6966826140586364
767,4.370727822566901,2.6966826140586364,4.362881746346173,2.7045573353614865
768,4.362881746346173,2.7045573353614865,4.354956989053052,2.7125108222429515
769,4.354956989053052,2.7125108222429515,4.346952812981879,2.7205437808011763
770,4.346952812981879,2.7205437808011763,4.338868473742733,2.728656946639007
771,4.338868473742733,2.728656946639007,4.330703172039004,2.736851124175233
772,4.330703172039004,2.736851124175233,4.322456097453515,2.745127122733442
773,4.322456097453515,2.745127122733442,4.3141264310387,2.7534857593027775
774,4.3141264310387,2.7534857593027775,4.305713345536607,2.761927858921067
775,4.305713345536607,2.761927858921067,4.297216005372037,2.770454254831839
776,4.297216005372037,2.770454254831839,4.288633566594953,2.779065788592067
777,4.288633566594953,2.779065788592067,4.279965176805863,2.787763310164465
778,4.279965176805863,2.787763310164465,4.271209975074702,2.79654767800494
779,4.271209975074702,2.79654767800494,4.262367091856903,2.8054197591489056
780,4.262367091856903,2.8054197591489056,4.253435648907937,2.814380429297763
781,4.253435648907937,2.814380429297763,4.244414759196756,2.8234305729060134
782,4.244414759196756,2.8234305729060134,4.235303526818311,2.8325710832691673
783,4.235303526818311,2.8325710832691673,4.226101046905157,2.8418028626125094
784,4.226101046905157,2.8418028626125094,4.216806405538195,2.851126822180758
785,4.216806405538195,2.851126822180758,4.207418679656509,2.860543882328621
786,4.207418679656509,2.860543882328621,4.197936936966326,2.8700549726122713
787,4.197936936966326,2.8700549726122713,4.188360235849061,2.87966103188174
788,4.188360235849061,2.87966103188174,4.178687625268459,2.889363008374251
789,4.178687625268459,2.889363008374251,4.1689181446768275,2.8991618598084927
790,4.1689181446768275,2.8991618598084927,4.159050823920317,2.9090585534798437
791,4.159050823920317,2.9090585534798437,4.149084683143293,2.919054066356563
792,4.149084683143293,2.919054066356563,4.139018732691737,2.9291493851769483
793,4.139018732691737,2.9291493851769483,4.128851973015707,2.9393455065474794
794,4.128851973015707,2.9393455065474794,4.1185833945708294,2.949643437041949
795,4.1185833945708294,2.949643437041949,4.108211977718809,2.9600441933015977
796,4.108211977718809,2.9600441933015977,4.097736692626962,2.9705488021362596
797,4.097736692626962,2.9705488021362596,4.087156499166752,2.981158300626528
798,4.087156499166752,2.981158300626528,4.076470346811314,2.9918737362269505
799,4.076470346811314,2.9918737362269505,4.065677174531981,3.002696166870274
800,4.065677174531981,3.002696166870274,4.054775910693762,3.01362666107273
801,4.054775910693762,3.01362666107273,4.043765540821999,3.024666366186216
802,4.043765540821999,3.024666366186216,4.0326448462434,3.0358162462687557
803,4.0326448462434,3.0358162462687557,4.021412771579871,3.047077451080425
804,4.021412771579871,3.047077451080425,4.010068208415549,3.058451099274867
805,4.010068208415549,3.058451099274867,3.998610032122049,3.0699383155496394
806,3.998610032122049,3.0699383155496394,3.9870371056254985,3.0815402346469063
807,3.9870371056254985,3.0815402346469063,3.975348280157005,3.093258002331248
808,3.975348280157005,3.093258002331248,3.963542395375464,3.1050927757403097
809,3.963542395375464,3.1050927757403097,3.9516182793194905,3.1170457235663696
810,3.9516182793194905,3.1170457235663696,3.939574748310564,3.1291180261912803
811,3.939574748310564,3.1291180261912803,3.927410606841659,3.141310875809185
812,3.927410606841659,3.141310875809185,3.9151246474610115,3.1536254765466896
813,3.9151246474610115,3.1536254765466896,3.902715650653678,3.1660630445831988
814,3.902715650653678,3.1660630445831988,3.890182384721641,3.1786248082721777
815,3.890182384721641,3.1786248082721777,3.877523605662638,3.191312008263553
816,3.877523605662638,3.191312008263553,3.8647380570477696,3.2041258976273252
817,3.8647380570477696,3.2041258976273252,3.851824469897882,3.217067741978419
818,3.851824469897882,3.217067741978419,3.8387815625587183,3.2301388196027827
819,3.8387815625587183,3.2301388196027827,3.82560804057483,3.243340421584762
820,3.82560804057483,3.243340421584762,3.8123025965622306,3.256673851935745
821,3.8123025965622306,3.256673851935745,3.7988639100797785,3.2701404277241024
822,3.7988639100797785,3.2701404277241024,3.785290647499288,3.2837414792064323
823,3.785290647499288,3.2837414792064323,3.771581461874334,3.2974783499601217
824,3.771581461874334,3.2974783499601217,3.757734992807761,3.3113523970172385
825,3.757734992807761,3.3113523970172385,3.743749866317862,3.3253649909997653
826,3.743749866317862,3.3253649909997653,3.729624694703224,3.339517516256185
827,3.729624694703224,3.339517516256185,3.7153580457414073,3.3538113402718186
828,3.7153580457414073,3.3538113402718186,3.7009485613277606,3.3682479328278934
829,3.7009485613277606,3.3682479328278934,3.6863947885514308,3.3828286970123616
830,3.6863947885514308,3.3828286970123616,3.6716952806368686,3.397555070650878
831,3.6716952806368686,3.397555070650878,3.6568485786254725,3.4124285082367996
832,3.6568485786254725,3.4124285082367996,3.6418532094497897,3.427450479290215
833,3.6418532094497897,3.427450479290215,3.6267076854409024,3.4426224681559763
834,3.6267076854409024,3.4426224681559763,3.6114105041029303,3.457945974072301
835,3.6114105041029303,3.457945974072301,3.595960147946954,3.473422511301858
836,3.595960147946954,3.473422511301858,3.58035508433753,3.489053609278443
837,3.58035508433753,3.489053609278443,3.5645937653409527,3.5048408127584163
838,3.5645937653409527,3.5048408127584163,3.5486746769571345,3.520785731444094
839,3.5486746769571345,3.520785731444094,3.5325961464447837,3.5368898472854613
840,3.5325961464447837,3.5368898472854613,3.5163566180770176,3.5531547910253343
841,3.5163566180770176,3.5531547910253343,3.4999544855278435,3.5695821746113108
842,3.4999544855278435,3.5695821746113108,3.483388122895383,3.586173622591856
843,3.483388122895383,3.586173622591856,3.466655887377974,3.6029307751191175
844,3.466655887377974,3.6029307751191175,3.4497561196371183,3.619855288637806
845,3.4497561196371183,3.619855288637806,3.4326871437442983,3.6369488361604883
846,3.4326871437442983,3.6369488361604883,3.4154472670393594,3.654213107457581
847,3.4154472670393594,3.654213107457581,3.3980347799688144,3.6716498092305536
848,3.3980347799688144,3.6716498092305536,3.380447955918579,3.689260665282903
849,3.380447955918579,3.689260665282903,3.3626850510442026,3.707047416692005
850,3.3626850510442026,3.707047416692005,3.344744304099213,3.7250118219824984
851,3.344744304099213,3.7250118219824984,3.3266239362617056,3.7431556573013576
852,3.3266239362617056,3.7431556573013576,3.308322150959171,3.761480716594695
853,3.308322150959171,3.761480716594695,3.289837133691558,3.7799888117863145
854,3.289837133691558,3.7799888117863145,3.271167051852557,3.798681772958041
855,3.271167051852557,3.798681772958041,3.252310054549073,3.81756144853183
856,3.252310054549073,3.81756144853183,3.2332642724188823,3.8366297054536895
857,3.2332642724188823,3.8366297054536895,3.214027817446451,3.8558884293794216
858,3.214027817446451,3.8558884293794216,3.1945987827768882,3.8753395248622016
859,3.1945987827768882,3.8753395248622016,3.174975242528025,3.8949849155420195
860,3.174975242528025,3.8949849155420195,3.155155251600595,3.9148265443369934
861,3.155155251600595,3.9148265443369934,3.1351368454864934,3.9348663736365754
862,3.1351368454864934,3.9348663736365754,3.1149180400751013,3.955106385496673
863,3.1149180400751013,3.955106385496673,3.094496831457652,3.9755485818366965
864,3.094496831457652,3.9755485818366965,3.0738711957296156,3.9961949846385556
865,3.0738711957296156,3.9961949846385556,3.053039088791088,4.017047636147624
866,3.053039088791088,4.017047636147624,3.0319984461451583,4.038108599075691
867,3.0319984461451583,4.038108599075691,3.010747182694235,4.059379956805912
868,3.010747182694235,4.059379956805912,2.9892831925343133,4.0808638135997946
869,2.9892831925343133,4.0808638135997946,2.9676043487471526,4.102562294806216
870,2.9676043487471526,4.102562294806216,2.9457085031903585,4.124477547072513
871,2.9457085031903585,4.124477547072513,2.923593486285332,4.146611738557656
872,2.923593486285332,4.146611738557656,2.901257106803069,4.1689670591475165
873,2.901257106803069,4.1689670591475165,2.8786971516477964,4.191545720672273
874,2.8786971516477964,4.191545720672273,2.855911385638407,4.2143499571259495
875,2.855911385638407,4.2143499571259495,2.832897551287684,4.23738202488813
876,2.832897551287684,4.23738202488813,2.8096533685792893,4.260644202947851
877,2.8096533685792893,4.260644202947851,2.786176534742482,4.284138793129705
878,2.786176534742482,4.284138793129705,2.762464705447744,4.307868101733623
879,2.762464705447744,4.307868101733623,2.738515567378807,4.331834512616338
880,2.738515567378807,4.331834512616338,2.7143267326422897,4.356040381990925
881,2.7143267326422897,4.356040381990925,2.6898958037822367,4.380488103960288
882,2.6898958037822367,4.380488103960288,2.6652203606023797,4.405180097803418
883,2.6652203606023797,4.405180097803418,2.640297958916114,4.4301188072037245
884,2.640297958916114,4.4301188072037245,2.6151261301652156,4.455306700351583
885,2.6151261301652156,4.455306700351583,2.5897023811544315,4.480746270167693
886,2.5897023811544315,4.480746270167693,2.564024193801557,4.506440034546817
887,2.564024193801557,4.506440034546817,2.5380890248877495,4.532390536606708
888,2.5380890248877495,4.532390536606708,2.5118943058057375,4.558600344939898
889,2.5118943058057375,4.558600344939898,2.4854374423055337,4.58507205386805
890,2.4854374423055337,4.58507205386805,2.4587158142375847,4.611808283698811
891,2.4587158142375847,4.611808283698811,2.431726775293314,4.6388116809852145
892,2.431726775293314,4.6388116809852145,2.4044676527430378,4.666084918787631
893,2.4044676527430378,4.666084918787631,2.3769357471712236,4.693630696938308
894,2.3769357471712236,4.693630696938308,2.3491283322090677,4.721451742308517
895,2.3491283322090677,4.721451742308517,2.3210426542643607,4.749550809078342
896,2.3210426542643607,4.749550809078342,2.2926759322486205,4.777930679009128
897,2.2926759322486205,4.777930679009128,2.2640253573014575,4.806594161718612
898,2.2640253573014575,4.806594161718612,2.2350880925121532,4.835544094958788
899,2.2350880925121532,4.835544094958788,2.205861272638418,4.864783344896498
900,2.205861272638418,4.864783344896498,2.176342003822306,4.894314806396809
901,2.176342003822306,4.894314806396809,2.146527363303251,4.924141403309182
902,2.146527363303251,4.924141403309182,2.1164143991282045,4.954266088756473
903,2.1164143991282045,4.954266088756473,2.086000129858842,4.9846918454267914
904,2.086000129858842,4.9846918454267914,2.05528154427581,5.0154216858682465
905,2.05528154427581,5.0154216858682465,2.0242556010799833,5.046458652786607
906,2.0242556010799833,5.046458652786607,1.9929192285907076,5.077805819345912
907,1.9929192285907076,5.077805819345912,1.9612693244409922,5.109466289472048
908,1.9612693244409922,5.109466289472048,1.9293027552696296,5.141443198159348
909,1.9293027552696296,5.141443198159348,1.8970163564102085,5.173739711780213
910,1.8970163564102085,5.173739711780213,1.8644069315769878,5.206359028397812
911,1.8644069315769878,5.206359028397812,1.8314712525476076,5.239304378081882
912,1.8314712525476076,5.239304378081882,1.7982060588426019,5.272579023227652
913,1.7982060588426019,5.272579023227652,1.7646080574016823,5.306186258877944
914,1.7646080574016823,5.306186258877944,1.7306739222567662,5.340129413048463
915,1.7306739222567662,5.340129413048463,1.6964002942017111,5.374411847056317
916,1.6964002942017111,5.374411847056317,1.6617837804587303,5.409036955851806
917,1.6617837804587303,5.409036955851806,1.6268209402797476,5.4440081555878805
918,1.6268209402797476,5.4440081555878805,1.5915083392218823,5.479328934747469
919,1.5915083392218823,5.479328934747469,1.5558424701527587,5.515002779600161
920,1.5558424701527587,5.515002779600161,1.5198198018340188,5.551033222246203
921,1.5198198018340188,5.551033222246203,1.4834367826692905,5.5874238435108765
922,1.4834367826692905,5.5874238435108765,1.446689784494349,5.6241782220152015
923,1.446689784494349,5.6241782220152015,1.409575181613045,5.661300009425063
924,1.409575181613045,5.661300009425063,1.3720893010079083,5.698792882855336
925,1.3720893010079083,5.698792882855336,1.334228432255448,5.7366605555151935
926,1.334228432255448,5.7366605555151935,1.2959888277683507,5.7749067776853495
927,1.2959888277683507,5.7749067776853495,1.2573667024828157,5.813535337147636
928,1.2573667024828157,5.813535337147636,1.2183582334888308,5.8525500595649165
929,1.2183582334888308,5.8525500595649165,1.178959559651103,5.891954808859117
930,1.178959559651103,5.891954808859117,1.1391667812256328,5.931753487592435
931,1.1391667812256328,5.931753487592435,1.0989759594724138,5.971950037352285
932,1.0989759594724138,5.971950037352285,1.0583831162642836,6.012548439140048
933,1.0583831162642836,6.012548439140048,1.0173842336919083,6.0535527137636915
934,1.0173842336919083,6.0535527137636915,0.9759752536648656,6.094966922234278
935,0.9759752536648656,6.094966922234278,0.9341520622958474,6.136795154222229
936,0.9341520622958474,6.136795154222229,0.8919105477759242,6.179041577160151
937,0.8919105477759242,6.179041577160151,0.8492465170267951,6.2217103630979524
938,0.8492465170267951,6.2217103630979524,0.8061557464631224,6.264805737228914
939,0.8061557464631224,6.264805737228914,0.7626339708901221,6.308331967621735
940,0.7626339708901221,6.308331967621735,0.7186768825070254,6.352293365067978
941,0.7186768825070254,6.352293365067978,0.6742801304301658,6.396694283457374
942,0.6742801304301658,6.396694283457374,0.629439320257053,6.441539120202224
943,0.629439320257053,6.441539120202224,0.5841500136306271,6.486832316669958
944,0.5841500136306271,6.486832316669958,0.5384077989849365,6.532578422420589
945,0.5384077989849365,6.532578422420589,0.49220800368032047,6.578781829523571
946,0.49220800368032047,6.578781829523571,0.44554612639088337,6.625447185201589
947,0.44554612639088337,6.625447185201589,0.39841755246434346,6.672579114715829
948,0.39841755246434346,6.672579114715829,0.35081759811955276,6.720182267668262
949,0.35081759811955276,6.720182267668262,0.3027415748999202,6.768261392925622
950,0.3027415748999202,6.768261392925622,0.2541847331190552,6.816821249592773
951,0.2541847331190552,6.816821249592773,0.20514236119854978,6.865866660430082
952,0.20514236119854978,6.865866660430082,0.15560936197712533,6.91540236589201
953,0.15560936197712533,6.91540236589201,0.10558102698947722,6.965433380788726
954,0.10558102698947722,6.965433380788726,0.05505235727092058,7.015964622841266
955,0.05505235727092058,7.015964622841266,0.004019252253138378,7.067000238473757
956,0.004019252253138378,7.067000238473757,0.0,7.072586976314642
957,0.0,7.072586976314642,0.0,7.02555776787563
958,0.0,7.02555776787563,0.0,6.979879159791812
959,0.0,6.979879159791812,0.0,6.933782933993627
960,0.0,6.933782933993627,0.0,6.887265359674469
961,0.0,6.887265359674469,0.0,6.840322592129898
962,0.0,6.840322592129898,0.0,6.792950820046144
963,0.0,6.792950820046144,0.0,6.745146181063029
964,0.0,6.745146181063029,0.0,6.696904695422077
965,0.0,6.696904695422077,0.0,6.648222484824111
966,0.0,6.648222484824111,0.0,6.59909558871891
967,0.0,6.59909558871891,0.0,6.5495200000910465
968,0.0,6.5495200000910465,0.0,6.4994916716544
969,0.0,6.4994916716544,0.0,6.4490065172682165
970,0.0,6.4490065172682165,0.0,6.398060412083094
971,0.0,6.398060412083094,0.0,6.346649192307095
972,0.0,6.346649192307095,0.0,6.2947686548396
973,0.0,6.2947686548396,0.0,6.2424145568472005
974,0.0,6.2424145568472005,0.0,6.189582615306022
975,0.0,6.189582615306022,0.0,6.1362685065178
976,0.0,6.1362685065178,0.0,6.082467865601372
977,0.0,6.082467865601372,0.0,6.028176285958364
978,0.0,6.028176285958364,0.0,5.973389318710627
979,0.0,5.973389318710627,0.0,5.918102472106031
980,0.0,5.918102472106031,0.0,5.862311210889336
981,0.0,5.862311210889336,0.0,5.806010955626299
982,0.0,5.806010955626299,0.0,5.74919708198519
983,0.0,5.74919708198519,0.0,5.6918649199581255
984,0.0,5.6918649199581255,0.0,5.634009753013156
985,0.0,5.634009753013156,0.0,5.575626817160397
986,0.0,5.575626817160397,0.0,5.516711299906782
987,0.0,5.516711299906782,0.0,5.457258339063637
988,0.0,5.457258339063637,0.0,5.397263021439614
989,0.0,5.397263021439614,0.0,5.336720370876711
990,0.0,5.336720370876711,0.0,5.275625377426032
991,0.0,5.275625377426032,0.0,5.213972963154886
992,0.0,5.213972963154886,0.0,5.151758007130049
993,0.0,5.151758007130049,0.0,5.088975083150066
994,0.0,5.088975083150066,0.0,5.025619087524709
995,0.0,5.025619087524709,0.0,4.998917731352648
996,0.0,4.998917731352648,0.0,4.998958323811774
997,0.0,4.998958323811774,0.0,4.998998728043103
998,0.0,4.998998728043103,0.0,4.999037961560199
999,0.0,4.999037961560199,0.0,4.999076020453847
1000,0.0,4.999076020453847,0.0,4.9991129247422155
1001,0.0,4.9991129247422155,0.0,4.99914869515385
1002,0.0,4.99914869515385,0.0,4.999183352552264
1003,0.0,4.999183352552264,0.0,4.999216917905572
1004,0.0,4.999216917905572,0.0,4.999249412269145
1005,0.0,4.999249412269145,0.0,4.999280856768632
1006,0.0,4.999280856768632,0.0,4.999311272583062
1007,0.0,4.999311272583062,0.0,4.9993406809280545
1008,0.0,4.9993406809280545,0.0,4.999369103039151
1009,0.0,4.999369103039151,0.0,4.999396560155301
1010,0.0,4.999396560155301,0.0,4.999423073502515
1011,0.0,4.999423073502515,0.0,4.999448664277718
1012,0.0,4.999448664277718,0.0,4.999473353632812
1013,0.0,4.999473353632812,0.0,4.9994971626589875
1014,0.0,4.9994971626589875,0.0,4.999520112371284
1015,0.0,4.999520112371284,0.0,4.999542223693443
1016,0.0,4.999542223693443,0.0,4.999563517443054
1017,0.0,4.999563517443054,0.0,4.9995840143170245
1018,0.0,4.9995840143170245,0.0,4.9996037348773905
1019,0.0,4.9996037348773905,0.0,4.999622659399389
1020,0.0,4.999622659399389,0.0,4.999640887640263
1021,0.0,4.999640887640263,0.0,4.999658401071547
1022,0.0,4.999658401071547,0.0,4.999675218832326
1023,0.0,4.999675218832326,0.0,4.999691360596213
1024,0.0,4.999691360596213,0.0,4.9997068458390475
1025,0.0,4.9997068458390475,0.0,4.999721693813717
1026,0.0,4.999721693813717,0.0,4.99973592353902
1027,0.0,4.99973592353902,0.0,4.999749553789259
1028,0.0,4.999749553789259,0.0,4.999762603084338
1029,0.0,4.999762603084338,0.0,4.999775089680337
1030,0.0,4.999775089680337,0.0,4.999787031560606
1031,0.0,4.999787031560606,0.0,4.99979844642736
1032,0.0,4.99979844642736,0.0,4.999809351693797
1033,0.0,4.999809351693797,0.0,4.999819764476728
1034,0.0,4.999819764476728,0.0,4.999829701589746
1035,0.0,4.999829701589746,0.0,4.999839179536911
1036,0.0,4.999839179536911,0.0,4.999848214506971
1037,0.0,4.999848214506971,0.0,4.999856822368109
1038,0.0,4.999856822368109,0.0,4.999865018663223
1039,0.0,4.999865018663223,0.0,4.9998728186057315
1040,0.0,4.9998728186057315,0.0,4.999880237075905
1041,0.0,4.999880237075905,0.0,4.9998875119089305
1042,0.0,4.9998875119089305,0.0,4.9998942050973705
1043,0.0,4.9998942050973705,0.0,4.999900556371515
1044,0.0,4.999900556371515,0.0,4.999906582758901
1045,0.0,4.999906582758901,0.0,4.999912297461378
1046,0.0,4.999912297461378,0.0,4.999917713284164
1047,0.0,4.999917713284164,0.0,4.999922842688751
1048,0.0,4.999922842688751,0.0,4.9999276977939235
1049,0.0,4.9999276977939235,0.0,4.999932290376429
1050,0.0,4.999932290376429,0.0,4.999936631872087
1051,0.0,4.999936631872087,0.0,4.999940733377325
1052,0.0,4.999940733377325,0.0,4.999944605651132
1053,0.0,4.999944605651132,0.0,4.999948259117423
1054,0.0,4.999948259117423,0.0,4.999951703867781
1055,0.0,4.999951703867781,0.0,4.999954949664577
1056,0.0,4.999954949664577,0.0,4.999958005944445
1057,0.0,4.999958005944445,0.0,4.999960881822099
1058,0.0,4.999960881822099,0.0,4.999963586094461
1059,0.0,4.999963586094461,0.0,4.999966127245108
1060,0.0,4.999966127245108,0.0,4.999968513448996
1061,0.0,4.999968513448996,0.0,4.999970752577453
1062,0.0,4.999970752577453,0.0,4.999972852203422
1063,0.0,4.999972852203422,0.0,4.999974819606945
1064,0.0,4.999974819606945,0.0,4.999976661780845
1065,0.0,4.999976661780845,0.0,4.99997838543662
1066,0.0,4.99997838543662,0.0,4.999979997010497
1067,0.0,4.999979997010497,0.0,4.9999815026696615
1068,0.0,4.9999815026696615,0.0,4.999982908318616
1069,0.0,4.999982908318616,0.0,4.999984219605667
1070,0.0,4.999984219605667,0.0,4.9999854419295175
1071,0.0,4.9999854419295175,0.0,4.999986580445944
1072,0.0,4.999986580445944,0.0,4.999987640074551
1073,0.0,4.999987640074551,0.0,4.999988625505576
1074,0.0,4.999988625505576,0.0,4.999989541206738
1075,0.0,4.999989541206738,0.0,4.999990391430102
1076,0.0,4.999990391430102,0.0,4.999991180218958
1077,0.0,4.999991180218958,0.0,4.999991911414695
1078,0.0,4.999991911414695,0.0,4.999992588663652
1079,0.0,4.999992588663652,0.0,4.999993215423931
1080,0.0,4.999993215423931,0.0,4.999993794972175
1081,0.0,4.999993794972175,0.0,4.999994330410279
1082,0.0,4.999994330410279,0.0,4.999994824672031
1083,0.0,4.999994824672031,0.0,4.999995280529679
1084,0.0,4.999995280529679,0.0,4.999995700600397
1085,0.0,4.999995700600397,0.0,4.999996087352667
1086,0.0,4.999996087352667,0.0,4.999996443112528
1087,0.0,4.999996443112528,0.0,4.999996770069732
1088,0.0,4.999996770069732,0.0,4.999997070283759
1089,0.0,4.999997070283759,0.0,4.999997345689709
1090,0.0,4.999997345689709,0.0,4.999997598104054
1091,0.0,4.999997598104054,0.0,4.999997829230243
1092,0.0,4.999997829230243,0.0,4.99999804066417
1093,0.0,4.99999804066417,0.0,4.99999823389948
1094,0.0,4.99999823389948,0.0,4.999998410332725
1095,0.0,4.999998410332725,0.0,4.999998571268363
1096,0.0,4.999998571268363,0.0,4.999998717923592
1097,0.0,4.999998717923592,0.0,4.999998851433031
1098,0.0,4.999998851433031,0.0,4.999998972853229
1099,0.0,4.999998972853229,0.0,4.999999083167015
1100,0.0,4.999999083167015,0.0,4.999999183287688
1101,0.0,4.999999183287688,0.0,4.999999274063037
1102,0.0,4.999999274063037,0.0,4.999999356279204
1103,0.0,4.999999356279204,0.0,4.999999430664386
1104,0.0,4.999999430664386,0.0,4.999999497892375
1105,0.0,4.999999497892375,0.0,4.999999558585946
1106,0.0,4.999999558585946,0.0,4.999999613320084
1107,0.0,4.999999613320084,0.0,4.999999662625067
1108,0.0,4.999999662625067,0.0,4.999999706989392
1109,0.0,4.999999706989392,0.0,4.999999746862566
1110,0.0,4.999999746862566,0.0,4.999999782657743
1111,0.0,4.999999782657743,0.0,4.999999814754232
1112,0.0,4.999999814754232,0.0,4.999999843499868
1113,0.0,4.999999843499868,0.0,4.9999998692132515
1114,0.0,4.9999998692132515,0.0,4.999999892185864
1115,0.0,4.999999892185864,0.0,4.9999999126840615
1116,0.0,4.9999999126840615,0.0,4.999999930950948
1117,0.0,4.999999930950948,0.0,4.999999947208141
1118,0.0,4.999999947208141,0.0,4.999999961657423
1119,0.0,4.999999961657423,0.0,4.999999974482293
1120,0.0,4.999999974482293,0.0,4.999999985849419
1121,0.0,4.999999985849419,0.0,4.999999995909992


==> Data/academic_region_global.csv <==
index,x,y
0,-3.75,-3.75
1,-3.75,-3.25
2,-3.75,-2.75
3,-3.75,-2.25
4,-3.75,-1.75
5,-3.75,-1.25
6,-3.75,-0.75
7,-3.75,-0.25
32,-3.25,-3.75
33,-3.25,-3.25
34,-3.25,-2.75
35,-3.25,-2.25
36,-3.25,-1.75
37,-3.25,-1.25
38,-3.25,-0.75
39,-3.25,-0.25
64,-2.75,-3.75
65,-2.75,-3.25
66,-2.75,-2.75
67,-2.75,-2.25
68,-2.75,-1.75
69,-2.75,-1.25
70,-2.75,-0.75
71,-2.75,-0.25
96,-2.25,-3.75
97,-2.25,-3.25
98,-2.25,-2.75
99,-2.25,-2.25
100,-2.25,-1.75
101,-2.25,-1.25
102,-2.25,-0.75
103,-2.25,-0.25
128,-1.75,-3.75
129,-1.75,-3.25
130,-1.75,-2.75
131,-1.75,-2.25
132,-1.75,-1.75
133,-1.75,-1.25
134,-1.75,-0.75
135,-1.75,-0.25
160,-1.25,-3.75
161,-1.25,-3.25
162,-1.25,-2.75
163,-1.25,-2.25
164,-1.25,-1.75
165,-1.25,-1.25
166,-1.25,-0.75
167,-1.25,-0.25
192,-0.75,-3.75
193,-0.75,-3.25
194,-0.75,-2.75
195,-0.75,-2.25
196,-0.75,-1.75
197,-0.75,-1.25
198,-0.75,-0.75
199,-0.75,-0.25
224,-0.25,-3.75
225,-0.25,-3.25
226,-0.25,-2.75
227,-0.25,-2.25
228,-0.25,-1.75
229,-0.25,-1.25
230,-0.25,-0.75
231,-0.25,-0.25


==> Data/academic_region_local.csv <==
index,x,y
8,-3.75,0.25
9,-3.75,0.75
10,-3.75,1.25
11,-3.75,1.75
12,-3.75,2.25
13,-3.75,2.75
14,-3.75,3.25
15,-3.75,3.75
16,-3.75,4.25
17,-3.75,4.75
18,-3.75,5.25
19,-3.75,5.75
20,-3.75,6.25
21,-3.75,6.75
22,-3.75,7.25
23,-3.75,7.75
24,-3.75,8.25
25,-3.75,8.75
26,-3.75,9.25
27,-3.75,9.75
28,-3.75,10.25
29,-3.75,10.75
30,-3.75,11.25
31,-3.75,11.75
40,-3.25,0.25
41,-3.25,0.75
42,-3.25,1.25
43,-3.25,1.75
44,-3.25,2.25
45,-3.25,2.75
46,-3.25,3.25
47,-3.25,3.75
48,-3.25,4.25
49,-3.25,4.75
50,-3.25,5.25
51,-3.25,5.75
52,-3.25,6.25
53,-3.25,6.75
54,-3.25,7.25
55,-3.25,7.75
56,-3.25,8.25
57,-3.25,8.75
58,-3.25,9.25
59,-3.25,9.75
60,-3.25,10.25
61,-3.25,10.75
62,-3.25,11.25
63,-3.25,11.75
72,-2.75,0.25
73,-2.75,0.75
74,-2.75,1.25
75,-2.75,1.75
76,-2.75,2.25
77,-2.75,2.75
78,-2.75,3.25
79,-2.75,3.75
80,-2.75,4.25
81,-2.75,4.75
82,-2.75,5.25
83,-2.75,5.75
84,-2.75,6.25
85,-2.75,6.75
86,-2.75,7.25
87,-2.75,7.75
88,-2.75,8.25
89,-2.75,8.75
90,-2.75,9.25
91,-2.75,9.75
92,-2.75,10.25
93,-2.75,10.75
94,-2.75,11.25
95,-2.75,11.75
104,-2.25,0.25
105,-2.25,0.75
106,-2.25,1.25
107,-2.25,1.75
108,-2.25,2.25
109,-2.25,2.75
110,-2.25,3.25
111,-2.25,3.75
112,-2.25,4.25
113,-2.25,4.75
114,-2.25,5.25
115,-2.25,5.75
116,-2.25,6.25
117,-2.25,6.75
118,-2.25,7.25
119,-2.25,7.75
120,-2.25,8.25
121,-2.25,8.75
122,-2.25,9.25
123,-2.25,9.75
124,-2.25,10.25
125,-2.25,10.75
126,-2.25,11.25
127,-2.25,11.75
136,-1.75,0.25
137,-1.75,0.75
138,-1.75,1.25
139,-1.75,1.75
140,-1.75,2.25
141,-1.75,2.75
142,-1.75,3.25
143,-1.75,3.75
144,-1.75,4.25
145,-1.75,4.75
146,-1.75,5.25
147,-1.75,5.75
148,-1.75,6.25
149,-1.75,6.75
150,-1.75,7.25
151,-1.75,7.75
152,-1.75,8.25
153,-1.75,8.75
154,-1.75,9.25
155,-1.75,9.75
156,-1.75,10.25
157,-1.75,10.75
158,-1.75,11.25
159,-1.75,11.75
168,-1.25,0.25
169,-1.25,0.75
170,-1.25,1.25
171,-1.25,1.75
172,-1.25,2.25
173,-1.25,2.75
174,-1.25,3.25
175,-1.25,3.75
176,-1.25,4.25
177,-1.25,4.75
178,-1.25,5.25
179,-1.25,5.75
180,-1.25,6.25
181,-1.25,6.75
182,-1.25,7.25
183,-1.25,7.75
184,-1.25,8.25
185,-1.25,8.75
186,-1.25,9.25
187,-1.25,9.75
188,-1.25,10.25
189,-1.25,10.75
190,-1.25,11.25
191,-1.25,11.75
200,-0.75,0.25
201,-0.75,0.75
202,-0.75,1.25
203,-0.75,1.75
204,-0.75,2.25
205,-0.75,2.75
206,-0.75,3.25
207,-0.75,3.75
208,-0.75,4.25
209,-0.75,4.75
210,-0.75,5.25
211,-0.75,5.75
212,-0.75,6.25
213,-0.75,6.75
214,-0.75,7.25
215,-0.75,7.75
216,-0.75,8.25
217,-0.75,8.75
218,-0.75,9.25
219,-0.75,9.75
220,-0.75,10.25
221,-0.75,10.75
222,-0.75,11.25
223,-0.75,11.75
232,-0.25,0.25
233,-0.25,0.75
234,-0.25,1.25
235,-0.25,1.75
236,-0.25,2.25
237,-0.25,2.75
238,-0.25,3.25
239,-0.25,3.75
240,-0.25,4.25
241,-0.25,4.75
242,-0.25,5.25
243,-0.25,5.75
244,-0.25,6.25
245,-0.25,6.75
246,-0.25,7.25
247,-0.25,7.75
248,-0.25,8.25
249,-0.25,8.75
250,-0.25,9.25
251,-0.25,9.75
252,-0.25,10.25
253,-0.25,10.75
254,-0.25,11.25
255,-0.25,11.75
256,0.25,-3.75
257,0.25,-3.25
258,0.25,-2.75
259,0.25,-2.25
260,0.25,-1.75
261,0.25,-1.25
262,0.25,-0.75
263,0.25,-0.25
264,0.25,0.25
265,0.25,0.75
266,0.25,1.25
267,0.25,1.75
268,0.25,2.25
269,0.25,2.75
270,0.25,3.25
271,0.25,3.75
272,0.25,4.25
273,0.25,4.75
274,0.25,5.25
275,0.25,5.75
276,0.25,6.25
277,0.25,6.75
278,0.25,7.25
279,0.25,7.75
280,0.25,8.25
281,0.25,8.75
282,0.25,9.25
283,0.25,9.75
284,0.25,10.25
285,0.25,10.75
286,0.25,11.25
287,0.25,11.75
288,0.75,-3.75
289,0.75,-3.25
290,0.75,-2.75
291,0.75,-2.25
292,0.75,-1.75
293,0.75,-1.25
294,0.75,-0.75
295,0.75,-0.25
296,0.75,0.25
297,0.75,0.75
298,0.75,1.25
299,0.75,1.75
300,0.75,2.25
301,0.75,2.75
302,0.75,3.25
303,0.75,3.75
304,0.75,4.25
305,0.75,4.75
306,0.75,5.25
307,0.75,5.75
308,0.75,6.25
309,0.75,6.75
310,0.75,7.25
311,0.75,7.75
312,0.75,8.25
313,0.75,8.75
314,0.75,9.25
315,0.75,9.75
316,0.75,10.25
317,0.75,10.75
318,0.75,11.25
319,0.75,11.75
320,1.25,-3.75
321,1.25,-3.25
322,1.25,-2.75
323,1.25,-2.25
324,1.25,-1.75
325,1.25,-1.25
326,1.25,-0.75
327,1.25,-0.25
328,1.25,0.25
329,1.25,0.75
330,1.25,1.25
331,1.25,1.75
332,1.25,2.25
333,1.25,2.75
334,1.25,3.25
335,1.25,3.75
336,1.25,4.25
337,1.25,4.75
338,1.25,5.25
339,1.25,5.75
340,1.25,6.25
341,1.25,6.75
342,1.25,7.25
343,1.25,7.75
344,1.25,8.25
345,1.25,8.75
346,1.25,9.25
347,1.25,9.75
348,1.25,10.25
349,1.25,10.75
350,1.25,11.25
351,1.25,11.75
352,1.75,-3.75
353,1.75,-3.25
354,1.75,-2.75
355,1.75,-2.25
356,1.75,-1.75
357,1.75,-1.25
358,1.75,-0.75
359,1.75,-0.25
360,1.75,0.25
361,1.75,0.75
362,1.75,1.25
363,1.75,1.75
364,1.75,2.25
365,1.75,2.75
366,1.75,3.25
367,1.75,3.75
368,1.75,4.25
369,1.75,4.75
370,1.75,5.25
371,1.75,5.75
372,1.75,6.25
373,1.75,6.75
374,1.75,7.25
375,1.75,7.75
376,1.75,8.25
377,1.75,8.75
378,1.75,9.25
379,1.75,9.75
380,1.75,10.25
381,1.75,10.75
382,1.75,11.25
383,1.75,11.75
384,2.25,-3.75
385,2.25,-3.25
386,2.25,-2.75
387,2.25,-2.25
388,2.25,-1.75
389,2.25,-1.25
390,2.25,-0.75
391,2.25,-0.25
392,2.25,0.25
393,2.25,0.75
394,2.25,1.25
395,2.25,1.75
396,2.25,2.25
397,2.25,2.75
398,2.25,3.25
399,2.25,3.75
400,2.25,4.25
401,2.25,4.75
402,2.25,5.25
403,2.25,5.75
404,2.25,6.25
405,2.25,6.75
406,2.25,7.25
407,2.25,7.75
408,2.25,8.25
409,2.25,8.75
410,2.25,9.25
411,2.25,9.75
412,2.25,10.25
413,2.25,10.75
414,2.25,11.25
415,2.25,11.75
416,2.75,-3.75
417,2.75,-3.25
418,2.75,-2.75
419,2.75,-2.25
420,2.75,-1.75
421,2.75,-1.25
422,2.75,-0.75
423,2.75,-0.25
424,2.75,0.25
425,2.75,0.75
426,2.75,1.25
427,2.75,1.75
428,2.75,2.25
429,2.75,2.75
430,2.75,3.25
431,2.75,3.75
432,2.75,4.25
433,2.75,4.75
434,2.75,5.25
435,2.75,5.75
436,2.75,6.25
437,2.75,6.75
438,2.75,7.25
439,2.75,7.75
440,2.75,8.25
441,2.75,8.75
442,2.75,9.25
443,2.75,9.75
444,2.75,10.25
445,2.75,10.75
446,2.75,11.25
447,2.75,11.75
448,3.25,-3.75
449,3.25,-3.25
450,3.25,-2.75
451,3.25,-2.25
452,3.25,-1.75
453,3.25,-1.25
454,3.25,-0.75
455,3.25,-0.25
456,3.25,0.25
457,3.25,0.75
458,3.25,1.25
459,3.25,1.75
460,3.25,2.25
461,3.25,2.75
462,3.25,3.25
463,3.25,3.75
464,3.25,4.25
465,3.25,4.75
466,3.25,5.25
467,3.25,5.75
468,3.25,6.25
469,3.25,6.75
470,3.25,7.25
471,3.25,7.75
472,3.25,8.25
473,3.25,8.75
474,3.25,9.25
475,3.25,9.75
476,3.25,10.25
477,3.25,10.75
478,3.25,11.25
479,3.25,11.75
480,3.75,-3.75
481,3.75,-3.25
482,3.75,-2.75
483,3.75,-2.25
484,3.75,-1.75
485,3.75,-1.25
486,3.75,-0.75
487,3.75,-0.25
488,3.75,0.25
489,3.75,0.75
490,3.75,1.25
491,3.75,1.75
492,3.75,2.25
493,3.75,2.75
494,3.75,3.25
495,3.75,3.75
496,3.75,4.25
497,3.75,4.75
498,3.75,5.25
499,3.75,5.75
500,3.75,6.25
501,3.75,6.75
502,3.75,7.25
503,3.75,7.75
504,3.75,8.25
505,3.75,8.75
506,3.75,9.25
507,3.75,9.75
508,3.75,10.25
509,3.75,10.75
510,3.75,11.25
511,3.75,11.75
512,4.25,-3.75
513,4.25,-3.25
514,4.25,-2.75
515,4.25,-2.25
516,4.25,-1.75
517,4.25,-1.25
518,4.25,-0.75
519,4.25,-0.25
520,4.25,0.25
521,4.25,0.75
522,4.25,1.25
523,4.25,1.75
524,4.25,2.25
525,4.25,2.75
526,4.25,3.25
527,4.25,3.75
528,4.25,4.25
529,4.25,4.75
530,4.25,5.25
531,4.25,5.75
532,4.25,6.25
533,4.25,6.75
534,4.25,7.25
535,4.25,7.75
536,4.25,8.25
537,4.25,8.75
538,4.25,9.25
539,4.25,9.75
540,4.25,10.25
541,4.25,10.75
542,4.25,11.25
543,4.25,11.75
544,4.75,-3.75
545,4.75,-3.25
546,4.75,-2.75
547,4.75,-2.25
548,4.75,-1.75
549,4.75,-1.25
550,4.75,-0.75
551,4.75,-0.25
552,4.75,0.25
553,4.75,0.75
554,4.75,1.25
555,4.75,1.75
556,4.75,2.25
557,4.75,2.75
558,4.75,3.25
559,4.75,3.75
560,4.75,4.25
561,4.75,4.75
562,4.75,5.25
563,4.75,5.75
564,4.75,6.25
565,4.75,6.75
566,4.75,7.25
567,4.75,7.75
568,4.75,8.25
569,4.75,8.75
570,4.75,9.25
571,4.75,9.75
572,4.75,10.25
573,4.75,10.75
574,4.75,11.25
575,4.75,11.75
576,5.25,-3.75
577,5.25,-3.25
578,5.25,-2.75
579,5.25,-2.25
580,5.25,-1.75
581,5.25,-1.25
582,5.25,-0.75
583,5.25,-0.25
584,5.25,0.25
585,5.25,0.75
586,5.25,1.25
587,5.25,1.75
588,5.25,2.25
589,5.25,2.75
590,5.25,3.25
591,5.25,3.75
592,5.25,4.25
593,5.25,4.75
594,5.25,5.25
595,5.25,5.75
596,5.25,6.25
597,5.25,6.75
598,5.25,7.25
599,5.25,7.75
600,5.25,8.25
601,5.25,8.75
602,5.25,9.25
603,5.25,9.75
604,5.25,10.25
605,5.25,10.75
606,5.25,11.25
607,5.25,11.75
608,5.75,-3.75
609,5.75,-3.25
610,5.75,-2.75
611,5.75,-2.25
612,5.75,-1.75
613,5.75,-1.25
614,5.75,-0.75
615,5.75,-0.25
616,5.75,0.25
617,5.75,0.75
618,5.75,1.25
619,5.75,1.75
620,5.75,2.25
621,5.75,2.75
622,5.75,3.25
623,5.75,3.75
624,5.75,4.25
625,5.75,4.75
626,5.75,5.25
627,5.75,5.75
628,5.75,6.25
629,5.75,6.75
630,5.75,7.25
631,5.75,7.75
632,5.75,8.25
633,5.75,8.75
634,5.75,9.25
635,5.75,9.75
636,5.75,10.25
637,5.75,10.75
638,5.75,11.25
639,5.75,11.75
640,6.25,-3.75
641,6.25,-3.25
642,6.25,-2.75
643,6.25,-2.25
644,6.25,-1.75
645,6.25,-1.25
646,6.25,-0.75
647,6.25,-0.25
648,6.25,0.25
649,6.25,0.75
650,6.25,1.25
651,6.25,1.75
652,6.25,2.25
653,6.25,2.75
654,6.25,3.25
655,6.25,3.75
656,6.25,4.25
657,6.25,4.75
658,6.25,5.25
659,6.25,5.75
660,6.25,6.25
661,6.25,6.75
662,6.25,7.25
663,6.25,7.75
664,6.25,8.25
665,6.25,8.75
666,6.25,9.25
667,6.25,9.75
668,6.25,10.25
669,6.25,10.75
670,6.25,11.25
671,6.25,11.75
672,6.75,-3.75
673,6.75,-3.25
674,6.75,-2.75
675,6.75,-2.25
676,6.75,-1.75
677,6.75,-1.25
678,6.75,-0.75
679,6.75,-0.25
680,6.75,0.25
681,6.75,0.75
682,6.75,1.25
683,6.75,1.75
684,6.75,2.25
685,6.75,2.75
686,6.75,3.25
687,6.75,3.75
688,6.75,4.25
689,6.75,4.75
690,6.75,5.25
691,6.75,5.75
692,6.75,6.25
693,6.75,6.75
694,6.75,7.25
695,6.75,7.75
696,6.75,8.25
697,6.75,8.75
698,6.75,9.25
699,6.75,9.75
700,6.75,10.25
701,6.75,10.75
702,6.75,11.25
703,6.75,11.75
704,7.25,-3.75
705,7.25,-3.25
706,7.25,-2.75
707,7.25,-2.25
708,7.25,-1.75
709,7.25,-1.25
710,7.25,-0.75
711,7.25,-0.25
712,7.25,0.25
713,7.25,0.75
714,7.25,1.25
715,7.25,1.75
716,7.25,2.25
717,7.25,2.75
718,7.25,3.25
719,7.25,3.75
720,7.25,4.25
721,7.25,4.75
722,7.25,5.25
723,7.25,5.75
724,7.25,6.25
725,7.25,6.75
726,7.25,7.25
727,7.25,7.75
728,7.25,8.25
729,7.25,8.75
730,7.25,9.25
731,7.25,9.75
732,7.25,10.25
733,7.25,10.75
734,7.25,11.25
735,7.25,11.75
736,7.75,-3.75
737,7.75,-3.25
738,7.75,-2.75
739,7.75,-2.25
740,7.75,-1.75
741,7.75,-1.25
742,7.75,-0.75
743,7.75,-0.25
744,7.75,0.25
745,7.75,0.75
746,7.75,1.25
747,7.75,1.75
748,7.75,2.25
749,7.75,2.75
750,7.75,3.25
751,7.75,3.75
752,7.75,4.25
753,7.75,4.75
754,7.75,5.25
755,7.75,5.75
756,7.75,6.25
757,7.75,6.75
758,7.75,7.25
759,7.75,7.75
760,7.75,8.25
761,7.75,8.75
762,7.75,9.25
763,7.75,9.75
764,7.75,10.25
765,7.75,10.75
766,7.75,11.25
767,7.75,11.75
768,8.25,-3.75
769,8.25,-3.25
770,8.25,-2.75
771,8.25,-2.25
772,8.25,-1.75
773,8.25,-1.25
774,8.25,-0.75
775,8.25,-0.25
776,8.25,0.25
777,8.25,0.75
778,8.25,1.25
779,8.25,1.75
780,8.25,2.25
781,8.25,2.75
782,8.25,3.25
783,8.25,3.75
784,8.25,4.25
785,8.25,4.75
786,8.25,5.25
787,8.25,5.75
788,8.25,6.25
789,8.25,6.75
790,8.25,7.25
791,8.25,7.75
792,8.25,8.25
793,8.25,8.75
794,8.25,9.25
795,8.25,9.75
796,8.25,10.25
797,8.25,10.75
798,8.25,11.25
799,8.25,11.75
800,8.75,-3.75
801,8.75,-3.25
802,8.75,-2.75
803,8.75,-2.25
804,8.75,-1.75
805,8.75,-1.25
806,8.75,-0.75
807,8.75,-0.25
808,8.75,0.25
809,8.75,0.75
810,8.75,1.25
811,8.75,1.75
812,8.75,2.25
813,8.75,2.75
814,8.75,3.25
815,8.75,3.75
816,8.75,4.25
817,8.75,4.75
818,8.75,5.25
819,8.75,5.75
820,8.75,6.25
821,8.75,6.75
822,8.75,7.25
823,8.75,7.75
824,8.75,8.25
825,8.75,8.75
826,8.75,9.25
827,8.75,9.75
828,8.75,10.25
829,8.75,10.75
830,8.75,11.25
831,8.75,11.75
832,9.25,-3.75
833,9.25,-3.25
834,9.25,-2.75
835,9.25,-2.25
836,9.25,-1.75
837,9.25,-1.25
838,9.25,-0.75
839,9.25,-0.25
840,9.25,0.25
841,9.25,0.75
842,9.25,1.25
843,9.25,1.75
844,9.25,2.25
845,9.25,2.75
846,9.25,3.25
847,9.25,3.75
848,9.25,4.25
849,9.25,4.75
850,9.25,5.25
851,9.25,5.75
852,9.25,6.25
853,9.25,6.75
854,9.25,7.25
855,9.25,7.75
856,9.25,8.25
857,9.25,8.75
858,9.25,9.25
859,9.25,9.75
860,9.25,10.25
861,9.25,10.75
862,9.25,11.25
863,9.25,11.75
864,9.75,-3.75
865,9.75,-3.25
866,9.75,-2.75
867,9.75,-2.25
868,9.75,-1.75
869,9.75,-1.25
870,9.75,-0.75
871,9.75,-0.25
872,9.75,0.25
873,9.75,0.75
874,9.75,1.25
875,9.75,1.75
876,9.75,2.25
877,9.75,2.75
878,9.75,3.25
879,9.75,3.75
880,9.75,4.25
881,9.75,4.75
882,9.75,5.25
883,9.75,5.75
884,9.75,6.25
885,9.75,6.75
886,9.75,7.25
887,9.75,7.75
888,9.75,8.25
889,9.75,8.75
890,9.75,9.25
891,9.75,9.75
892,9.75,10.25
893,9.75,10.75
894,9.75,11.25
895,9.75,11.75
896,10.25,-3.75
897,10.25,-3.25
898,10.25,-2.75
899,10.25,-2.25
900,10.25,-1.75
901,10.25,-1.25
902,10.25,-0.75
903,10.25,-0.25
904,10.25,0.25
905,10.25,0.75
906,10.25,1.25
907,10.25,1.75
908,10.25,2.25
909,10.25,2.75
910,10.25,3.25
911,10.25,3.75
912,10.25,4.25
913,10.25,4.75
914,10.25,5.25
915,10.25,5.75
916,10.25,6.25
917,10.25,6.75
918,10.25,7.25
919,10.25,7.75
920,10.25,8.25
921,10.25,8.75
922,10.25,9.25
923,10.25,9.75
924,10.25,10.25
925,10.25,10.75
926,10.25,11.25
927,10.25,11.75
928,10.75,-3.75
929,10.75,-3.25
930,10.75,-2.75
931,10.75,-2.25
932,10.75,-1.75
933,10.75,-1.25
934,10.75,-0.75
935,10.75,-0.25
936,10.75,0.25
937,10.75,0.75
938,10.75,1.25
939,10.75,1.75
940,10.75,2.25
941,10.75,2.75
942,10.75,3.25
943,10.75,3.75
944,10.75,4.25
945,10.75,4.75
946,10.75,5.25
947,10.75,5.75
948,10.75,6.25
949,10.75,6.75
950,10.75,7.25
951,10.75,7.75
952,10.75,8.25
953,10.75,8.75
954,10.75,9.25
955,10.75,9.75
956,10.75,10.25
957,10.75,10.75
958,10.75,11.25
959,10.75,11.75
960,11.25,-3.75
961,11.25,-3.25
962,11.25,-2.75
963,11.25,-2.25
964,11.25,-1.75
965,11.25,-1.25
966,11.25,-0.75
967,11.25,-0.25
968,11.25,0.25
969,11.25,0.75
970,11.25,1.25
971,11.25,1.75
972,11.25,2.25
973,11.25,2.75
974,11.25,3.25
975,11.25,3.75
976,11.25,4.25
977,11.25,4.75
978,11.25,5.25
979,11.25,5.75
980,11.25,6.25
981,11.25,6.75
982,11.25,7.25
983,11.25,7.75
984,11.25,8.25
985,11.25,8.75
986,11.25,9.25
987,11.25,9.75
988,11.25,10.25
989,11.25,10.75
990,11.25,11.25
991,11.25,11.75
992,11.75,-3.75
993,11.75,-3.25
994,11.75,-2.75
995,11.75,-2.25
996,11.75,-1.75
997,11.75,-1.25
998,11.75,-0.75
999,11.75,-0.25
1000,11.75,0.25
1001,11.75,0.75
1002,11.75,1.25
1003,11.75,1.75
1004,11.75,2.25
1005,11.75,2.75
1006,11.75,3.25
1007,11.75,3.75
1008,11.75,4.25
1009,11.75,4.75
1010,11.75,5.25
1011,11.75,5.75
1012,11.75,6.25
1013,11.75,6.75
1014,11.75,7.25
1015,11.75,7.75
1016,11.75,8.25
1017,11.75,8.75
1018,11.75,9.25
1019,11.75,9.75
1020,11.75,10.25
1021,11.75,10.75
1022,11.75,11.25
1023,11.75,11.75


==> Data/cantilever_bars_2.csv <==
index,srcx,srcy,tgtx,tgty,avalue
14,3.0,2.0,4.0,2.0,1.0
18,4.0,1.0,5.0,2.0,0.49147185680361877
24,1.0,0.0,2.0,0.0,1.0
28,2.0,2.0,3.0,2.0,1.0
29,3.0,0.0,3.0,1.0,0.20535963940843271
39,5.0,0.0,5.0,1.0,0.03411506071187864
47,6.0,0.0,7.0,0.0,0.6818182883391372
49,4.0,2.0,5.0,2.0,1.0
50,3.0,0.0,4.0,0.0,0.8509736656953425
54,5.0,0.0,6.0,0.0,0.6675632405097796
55,5.0,1.0,5.0,2.0,0.02478186700479143
80,4.0,0.0,5.0,0.0,0.8509735978208203
87,3.0,0.0,5.0,1.0,0.07045254280369691
93,0.0,2.0,4.0,1.0,0.5211476838414137
143,7.0,0.0,8.0,0.0,0.6818182338636845
150,0.0,0.0,4.0,1.0,0.5994673702508757
151,0.0,2.0,3.0,1.0,0.3247020660160958
161,5.0,0.0,7.0,1.0,0.25577733377446177
170,5.0,2.0,7.0,1.0,0.819424736699505
179,0.0,2.0,1.0,2.0,1.0
191,6.0,0.0,7.0,1.0,0.017068252797409735
194,3.0,0.0,4.0,1.0,0.24591655445666344
195,0.0,0.0,3.0,1.0,0.32470207393527556
201,0.0,2.0,5.0,1.0,0.07609098606287577
206,5.0,1.0,6.0,0.0,0.01706820465450926
211,1.0,2.0,2.0,2.0,1.0
212,7.0,1.0,8.0,0.0,0.6965049556550198
213,0.0,0.0,1.0,0.0,1.0
220,4.0,1.0,5.0,0.0,0.13309102552980753
221,2.0,0.0,3.0,0.0,1.0


==> Data/cantilever_bars_3.csv <==
index,srcx,srcy,tgtx,tgty,avalue
0,5.0,1.0,6.0,2.0,0.35270677771585224
14,3.0,2.0,4.0,2.0,1.0
18,4.0,1.0,5.0,2.0,0.436274796566022
24,1.0,0.0,2.0,0.0,1.0
25,6.0,2.0,7.0,1.0,0.23957275837794542
28,2.0,2.0,3.0,2.0,1.0
34,0.0,0.0,5.0,1.0,1.0
39,5.0,0.0,5.0,1.0,0.056046330819582074
47,6.0,0.0,7.0,0.0,0.7410908708842799
49,4.0,2.0,5.0,2.0,0.9197394220666104
50,3.0,0.0,4.0,0.0,1.0
54,5.0,0.0,6.0,0.0,0.7954009377523984
55,5.0,1.0,5.0,2.0,0.004105705612074459
69,4.0,2.0,6.0,1.0,0.1640691430602332
75,4.0,1.0,4.0,2.0,0.0735722338297429
80,4.0,0.0,5.0,0.0,1.0
83,7.0,2.0,8.0,0.0,0.13217142682579533
93,0.0,2.0,4.0,1.0,0.38138300855548657
118,6.0,2.0,7.0,2.0,0.1773265262669932
143,7.0,0.0,8.0,0.0,0.7410909370626526
147,5.0,2.0,6.0,2.0,0.5128681107948494
150,0.0,0.0,4.0,1.0,0.9889702540009423
156,0.0,2.0,6.0,1.0,0.048401580489987564
161,5.0,0.0,7.0,1.0,0.17775742130521974
170,5.0,2.0,7.0,1.0,0.3571164009999656
179,0.0,2.0,1.0,2.0,1.0
191,6.0,0.0,7.0,1.0,0.038403041362679934
198,6.0,1.0,7.0,2.0,0.2609008214326612
200,0.0,0.0,6.0,1.0,0.40849147653928286
201,0.0,2.0,5.0,1.0,0.49609037143726126
204,5.0,0.0,6.0,1.0,0.025782765360636853
206,5.0,1.0,6.0,0.0,0.02094714107658932
211,1.0,2.0,2.0,2.0,1.0
212,7.0,1.0,8.0,0.0,0.5005148459051397
213,0.0,0.0,1.0,0.0,1.0
217,5.0,2.0,6.0,1.0,0.04521204941945138
220,4.0,1.0,5.0,0.0,0.02111823829115177
221,2.0,0.0,3.0,0.0,1.0


==> Data/cantilever_coords.csv <==
index,x,y
0,0.0,0.0
1,0.0,1.0
2,0.0,2.0
3,1.0,0.0
4,1.0,1.0
5,1.0,2.0
6,2.0,0.0
7,2.0,1.0
8,2.0,2.0
9,3.0,0.0
10,3.0,1.0
11,3.0,2.0
12,4.0,0.0
13,4.0,1.0
14,4.0,2.0
15,5.0,0.0
16,5.0,1.0
17,5.0,2.0
18,6.0,0.0
19,6.0,1.0
20,6.0,2.0
21,7.0,0.0
22,7.0,1.0
23,7.0,2.0
24,8.0,0.0
25,8.0,1.0
26,8.0,2.0


==> Data/cantilever_forces_2.csv <==
index,loadcase,coordx,coordy,dirx,diry
0,1,8.0,0.0,0.0,-1.0
1,2,8.0,0.0,1.5,0.0


==> Data/cantilever_potential_bars.csv <==
index,srcx,srcy,tgtx,tgty
0,5.0,1.0,6.0,2.0
1,2.0,1.0,5.0,2.0
2,1.0,1.0,3.0,0.0
3,2.0,1.0,8.0,2.0
4,1.0,0.0,4.0,1.0
5,1.0,2.0,3.0,1.0
6,2.0,2.0,3.0,0.0
7,7.0,1.0,8.0,2.0
8,4.0,0.0,8.0,1.0
9,0.0,0.0,1.0,2.0
10,1.0,0.0,7.0,1.0
11,1.0,2.0,6.0,1.0
12,4.0,2.0,7.0,1.0
13,7.0,2.0,8.0,1.0
14,3.0,2.0,4.0,2.0
15,3.0,0.0,8.0,2.0
16,0.0,0.0,7.0,2.0
17,0.0,1.0,5.0,0.0
18,4.0,1.0,5.0,2.0
19,2.0,0.0,3.0,2.0
20,2.0,1.0,3.0,1.0
21,0.0,1.0,8.0,0.0
22,4.0,1.0,8.0,2.0
23,6.0,0.0,6.0,1.0
24,1.0,0.0,2.0,0.0
25,6.0,2.0,7.0,1.0
26,4.0,2.0,5.0,0.0
27,1.0,2.0,4.0,0.0
28,2.0,2.0,3.0,2.0
29,3.0,0.0,3.0,1.0
30,0.0,0.0,2.0,1.0
31,0.0,2.0,1.0,1.0
32,1.0,1.0,7.0,2.0
33,3.0,0.0,6.0,1.0
34,0.0,0.0,5.0,1.0
35,3.0,2.0,5.0,1.0
36,0.0,1.0,2.0,2.0
37,3.0,1.0,6.0,2.0
38,0.0,1.0,5.0,2.0
39,5.0,0.0,5.0,1.0
40,2.0,0.0,4.0,1.0
41,2.0,1.0,4.0,0.0
42,0.0,1.0,8.0,2.0
43,5.0,0.0,8.0,1.0
44,0.0,2.0,8.0,1.0
45,5.0,1.0,8.0,0.0
46,2.0,1.0,7.0,0.0
47,6.0,0.0,7.0,0.0
48,1.0,0.0,2.0,2.0
49,4.0,2.0,5.0,2.0
50,3.0,0.0,4.0,0.0
51,1.0,0.0,8.0,2.0
52,2.0,2.0,8.0,1.0
53,4.0,1.0,7.0,0.0
54,5.0,0.0,6.0,0.0
55,5.0,1.0,5.0,2.0
56,2.0,1.0,4.0,2.0
57,5.0,1.0,8.0,2.0
58,2.0,1.0,7.0,2.0
59,6.0,0.0,7.0,2.0
60,4.0,0.0,4.0,1.0
61,1.0,0.0,3.0,1.0
62,1.0,2.0,2.0,1.0
63,7.0,1.0,7.0,2.0
64,7.0,0.0,8.0,1.0
65,4.0,0.0,7.0,1.0
66,1.0,0.0,6.0,1.0
67,1.0,2.0,5.0,1.0
68,1.0,1.0,6.0,0.0
69,4.0,2.0,6.0,1.0
70,3.0,0.0,4.0,2.0
71,1.0,2.0,8.0,1.0
72,0.0,1.0,1.0,0.0
73,3.0,1.0,5.0,0.0
74,0.0,1.0,4.0,0.0
75,4.0,1.0,4.0,2.0
76,3.0,1.0,8.0,0.0
77,0.0,1.0,7.0,0.0
78,4.0,1.0,7.0,2.0
79,5.0,1.0,6.0,1.0
80,4.0,0.0,5.0,0.0
81,1.0,1.0,3.0,2.0
82,7.0,1.0,8.0,1.0
83,7.0,2.0,8.0,0.0
84,4.0,2.0,7.0,0.0
85,1.0,2.0,6.0,0.0
86,1.0,1.0,6.0,2.0
87,3.0,0.0,5.0,1.0
88,0.0,1.0,1.0,2.0
89,6.0,1.0,6.0,2.0
90,3.0,1.0,5.0,2.0
91,0.0,1.0,4.0,2.0
92,4.0,1.0,5.0,1.0
93,0.0,2.0,4.0,1.0
94,2.0,1.0,3.0,0.0
95,0.0,1.0,7.0,2.0
96,0.0,0.0,8.0,1.0
97,0.0,2.0,7.0,1.0
98,3.0,1.0,8.0,2.0
99,3.0,2.0,8.0,1.0
100,5.0,1.0,7.0,0.0
101,8.0,0.0,8.0,1.0
102,2.0,0.0,7.0,1.0
103,6.0,2.0,7.0,0.0
104,4.0,0.0,5.0,2.0
105,1.0,0.0,4.0,2.0
106,7.0,2.0,8.0,2.0
107,2.0,2.0,4.0,1.0
108,5.0,2.0,8.0,1.0
109,2.0,2.0,7.0,1.0
110,6.0,1.0,7.0,1.0
111,4.0,1.0,6.0,0.0
112,3.0,2.0,6.0,0.0
113,0.0,2.0,5.0,0.0
114,2.0,1.0,3.0,2.0
115,8.0,1.0,8.0,2.0
116,5.0,1.0,7.0,2.0
117,1.0,0.0,2.0,1.0
118,6.0,2.0,7.0,2.0
119,1.0,1.0,2.0,0.0
120,7.0,0.0,7.0,1.0
121,4.0,0.0,6.0,1.0
122,1.0,0.0,5.0,1.0
123,1.0,2.0,4.0,1.0
124,1.0,1.0,5.0,0.0
125,4.0,2.0,5.0,1.0
126,1.0,0.0,8.0,1.0
127,4.0,2.0,8.0,1.0
128,1.0,1.0,8.0,0.0
129,5.0,2.0,6.0,0.0
130,2.0,2.0,5.0,0.0
131,3.0,1.0,4.0,0.0
132,0.0,1.0,3.0,0.0
133,0.0,0.0,3.0,2.0
134,6.0,1.0,8.0,0.0
135,3.0,1.0,7.0,0.0
136,0.0,1.0,6.0,0.0
137,5.0,0.0,6.0,2.0
138,2.0,0.0,5.0,2.0
139,1.0,2.0,2.0,0.0
140,1.0,1.0,2.0,2.0
141,6.0,0.0,8.0,1.0
142,6.0,2.0,8.0,1.0
143,7.0,0.0,8.0,0.0
144,1.0,1.0,5.0,2.0
145,1.0,1.0,8.0,2.0
146,0.0,0.0,1.0,1.0
147,5.0,2.0,6.0,2.0
148,3.0,1.0,4.0,2.0
149,0.0,1.0,3.0,2.0
150,0.0,0.0,4.0,1.0
151,0.0,2.0,3.0,1.0
152,3.0,2.0,4.0,1.0
153,3.0,1.0,7.0,2.0
154,0.0,1.0,6.0,2.0
155,0.0,0.0,7.0,1.0
156,0.0,2.0,6.0,1.0
157,3.0,0.0,8.0,1.0
158,3.0,2.0,7.0,1.0
159,6.0,1.0,8.0,2.0
160,2.0,0.0,3.0,1.0
161,5.0,0.0,7.0,1.0
162,2.0,0.0,6.0,1.0
163,2.0,1.0,6.0,0.0
164,7.0,0.0,8.0,2.0
165,4.0,0.0,7.0,2.0
166,2.0,2.0,3.0,1.0
167,0.0,1.0,1.0,1.0
168,0.0,2.0,1.0,0.0
169,2.0,2.0,6.0,1.0
170,5.0,2.0,7.0,1.0
171,3.0,2.0,8.0,0.0
172,0.0,2.0,7.0,0.0
173,1.0,0.0,1.0,1.0
174,2.0,1.0,6.0,2.0
175,4.0,0.0,5.0,1.0
176,1.0,1.0,4.0,0.0
177,1.0,1.0,7.0,0.0
178,0.0,1.0,2.0,0.0
179,0.0,2.0,1.0,2.0
180,1.0,2.0,7.0,1.0
181,2.0,2.0,7.0,0.0
182,3.0,0.0,6.0,2.0
183,0.0,0.0,5.0,2.0
184,3.0,1.0,6.0,0.0
185,5.0,2.0,8.0,0.0
186,6.0,1.0,7.0,0.0
187,4.0,1.0,6.0,2.0
188,5.0,0.0,8.0,2.0
189,2.0,0.0,7.0,2.0
190,1.0,1.0,1.0,2.0
191,6.0,0.0,7.0,1.0
192,1.0,1.0,4.0,2.0
193,3.0,1.0,3.0,2.0
194,3.0,0.0,4.0,1.0
195,0.0,0.0,3.0,1.0
196,0.0,2.0,2.0,1.0
197,1.0,2.0,8.0,0.0
198,6.0,1.0,7.0,2.0
199,3.0,0.0,7.0,1.0
200,0.0,0.0,6.0,1.0
201,0.0,2.0,5.0,1.0
202,3.0,2.0,6.0,1.0
203,2.0,0.0,2.0,1.0
204,5.0,0.0,6.0,1.0
205,2.0,0.0,5.0,1.0
206,5.0,1.0,6.0,0.0
207,2.0,1.0,5.0,0.0
208,2.0,0.0,8.0,1.0
209,1.0,1.0,2.0,1.0
210,2.0,1.0,8.0,0.0
211,1.0,2.0,2.0,2.0
212,7.0,1.0,8.0,0.0
213,0.0,0.0,1.0,0.0
214,1.0,0.0,6.0,2.0
215,2.0,2.0,5.0,1.0
216,3.0,1.0,4.0,1.0
217,5.0,2.0,6.0,1.0
218,3.0,2.0,4.0,0.0
219,0.0,2.0,3.0,0.0
220,4.0,1.0,5.0,0.0
221,2.0,0.0,3.0,0.0
222,2.0,1.0,2.0,2.0
223,4.0,1.0,8.0,0.0


==> Data/hook3_forces.csv <==
index,loadcase,coordx,coordy,dirx,diry
0,1,6.0,2.0,0.0,-1.0
1,2,6.0,2.0,1.5,0.0
2,3,6.0,4.0,1.5,-1.0


==> Data/hook_bars_1.csv <==
index,srcx,srcy,tgtx,tgty,avalue
194,1.0,2.0,2.0,3.0,0.14966340635655562
196,1.0,2.0,3.0,1.0,0.1577590356399225
217,1.0,3.0,2.0,2.0,0.13312874961632964
219,1.0,3.0,2.0,4.0,0.07806102652616648
222,1.0,3.0,3.0,4.0,0.024176862933485872
242,1.0,4.0,2.0,3.0,0.34043037848889124
243,1.0,4.0,2.0,4.0,0.07789585220301908
256,1.0,4.0,2.0,5.0,0.21111316666321647
301,2.0,2.0,3.0,2.0,0.14120413368901374
303,2.0,2.0,3.0,4.0,0.10524726582681863
319,2.0,3.0,3.0,2.0,0.3476143407598771
321,2.0,3.0,3.0,4.0,0.13359623456857042
331,2.0,3.0,3.0,5.0,0.02766022049925119
339,2.0,4.0,3.0,4.0,0.08601125047493176
351,2.0,4.0,3.0,8.0,0.13126655016192804
363,3.0,1.0,3.0,2.0,0.11758669934837813
373,3.0,1.0,6.0,2.0,0.14873667722967912
375,3.0,2.0,3.0,3.0,0.36030203505702524
378,3.0,2.0,4.0,2.0,0.38667125094127064
387,3.0,3.0,3.0,4.0,0.3603019596163371
407,3.0,4.0,6.0,2.0,0.4409269002954676
409,3.0,4.0,3.0,5.0,0.6149862098891338
430,4.0,2.0,5.0,2.0,0.38667115752582354
466,5.0,2.0,6.0,2.0,0.38667108079014645
527,0.0,7.0,1.0,2.0,0.17987293871545992
536,0.0,7.0,0.0,8.0,0.20961612114693168
538,0.0,7.0,1.0,6.0,0.049334545155058016
542,0.0,7.0,2.0,8.0,0.048090485351717574
549,0.0,8.0,1.0,3.0,0.15728482074779476
550,0.0,8.0,1.0,4.0,0.40621076514236587
557,0.0,8.0,1.0,5.0,0.22268494168181024
558,0.0,8.0,1.0,6.0,0.22448697082083383
559,0.0,8.0,1.0,7.0,0.04067153938332925
567,1.0,5.0,2.0,3.0,0.01755176128363857
568,1.0,5.0,2.0,4.0,0.10516093674914365
571,1.0,5.0,3.0,4.0,0.08569724065646563
574,1.0,5.0,2.0,6.0,0.1220152645587728
587,1.0,6.0,2.0,5.0,0.21778017615013867
589,1.0,6.0,2.0,7.0,0.07436561850312619
591,1.0,6.0,3.0,5.0,0.010813080854535456
603,1.0,7.0,2.0,6.0,0.04067164751631697
624,2.0,5.0,3.0,4.0,0.12713369884465667
626,2.0,5.0,3.0,5.0,0.0025932954928070697
629,2.0,5.0,3.0,8.0,0.23812459517941703
639,2.0,6.0,3.0,8.0,0.12861530894461892
649,2.0,7.0,3.0,8.0,0.07436553641620713
658,3.0,5.0,3.0,6.0,0.6430169957137272
659,3.0,6.0,3.0,7.0,0.6430169050133588
660,3.0,7.0,3.0,8.0,0.6430169027097427


==> Data/hook_bars_2.csv <==
index,srcx,srcy,tgtx,tgty,avalue
192,1.0,2.0,2.0,1.0,0.1724143646093341
212,1.0,2.0,3.0,5.0,0.09768178571719614
217,1.0,3.0,2.0,2.0,0.38424810949300875
219,1.0,3.0,2.0,4.0,0.13009464519581979
222,1.0,3.0,3.0,4.0,0.046437490075976355
281,2.0,1.0,3.0,1.0,0.1524136216614824
282,2.0,1.0,3.0,2.0,0.00026514408525372106
294,2.0,1.0,3.0,5.0,0.12564059422295862
301,2.0,2.0,3.0,2.0,0.36227174300059356
312,2.0,2.0,3.0,5.0,0.28640076595478053
347,2.0,4.0,2.0,5.0,0.011463190307094327
351,2.0,4.0,3.0,8.0,0.13870094117791607
363,3.0,1.0,3.0,2.0,0.03795043591974885
365,3.0,1.0,4.0,1.0,0.04060978743198454
373,3.0,1.0,6.0,2.0,0.12000426706240985
375,3.0,2.0,3.0,3.0,0.03797226540600891
378,3.0,2.0,4.0,2.0,0.3622836445108141
387,3.0,3.0,3.0,4.0,0.037972939843890816
400,3.0,4.0,4.0,1.0,0.01834561205082732
407,3.0,4.0,6.0,2.0,0.5071822444991728
425,4.0,1.0,6.0,2.0,0.03891692539346151
430,4.0,2.0,5.0,2.0,0.36228366733226997
466,5.0,2.0,6.0,2.0,0.3622836588277843
486,0.0,5.0,1.0,2.0,0.21418334969126476
487,0.0,5.0,1.0,3.0,0.40764109741490734
496,0.0,5.0,0.0,6.0,0.565200463549794
497,0.0,5.0,1.0,5.0,0.24905075692074757
515,0.0,6.0,0.0,7.0,0.5652004252779709
536,0.0,7.0,0.0,8.0,0.5652003464548635
557,0.0,8.0,1.0,5.0,0.40397638212705517
558,0.0,8.0,1.0,6.0,0.19760923533157704
559,0.0,8.0,1.0,7.0,0.06709598989336388
568,1.0,5.0,2.0,4.0,0.0817633362787822
571,1.0,5.0,3.0,4.0,0.1790771710277271
574,1.0,5.0,2.0,6.0,0.38970981139800753
587,1.0,6.0,2.0,5.0,0.18746862758393487
589,1.0,6.0,2.0,7.0,0.06248960168448693
603,1.0,7.0,2.0,6.0,0.06709601626964636
624,2.0,5.0,3.0,4.0,0.2517883564374332
626,2.0,5.0,3.0,5.0,0.17436357200002478
629,2.0,5.0,3.0,8.0,0.15528850775171366
634,2.0,6.0,3.0,4.0,0.10745422760880939
639,2.0,6.0,3.0,8.0,0.43053981373681605
649,2.0,7.0,3.0,8.0,0.062489603782116376
658,3.0,5.0,3.0,6.0,0.4725908510042613
659,3.0,6.0,3.0,7.0,0.4725906421229608
660,3.0,7.0,3.0,8.0,0.47259048752621746


==> Data/hook_bars_3.csv <==
index,srcx,srcy,tgtx,tgty,avalue
117,0.0,4.0,1.0,2.0,0.5162028621360084
119,0.0,4.0,1.0,4.0,0.1860802612577783
132,0.0,4.0,0.0,5.0,0.4875363967764242
133,0.0,4.0,1.0,5.0,0.004469983764858275
137,0.0,4.0,2.0,5.0,0.06903208970204319
194,1.0,2.0,2.0,3.0,0.3264753640944142
196,1.0,2.0,3.0,1.0,0.5162027366950885
243,1.0,4.0,2.0,4.0,0.18738789955442875
256,1.0,4.0,2.0,5.0,0.04059058280838945
321,2.0,3.0,3.0,4.0,0.3264751125553827
339,2.0,4.0,3.0,4.0,0.1873874327350514
363,3.0,1.0,3.0,2.0,0.38021543395814006
365,3.0,1.0,4.0,1.0,0.013725396318823217
373,3.0,1.0,6.0,2.0,0.4723289976870872
375,3.0,2.0,3.0,3.0,0.38021518303977303
387,3.0,3.0,3.0,4.0,0.3802145528541459
400,3.0,4.0,4.0,1.0,0.006205239839678573
403,3.0,4.0,4.0,4.0,0.49406446659378483
407,3.0,4.0,6.0,2.0,0.4399826653892868
409,3.0,4.0,3.0,5.0,0.7107919055247814
425,4.0,1.0,6.0,2.0,0.013152307232007087
448,4.0,4.0,5.0,4.0,0.4940644931802846
479,5.0,4.0,6.0,4.0,0.4940643908492827
482,6.0,2.0,6.0,3.0,0.32937583712404855
483,6.0,3.0,6.0,4.0,0.32937598999095513
488,0.0,5.0,1.0,4.0,0.04059007270273877
496,0.0,5.0,0.0,6.0,0.5034008456542348
497,0.0,5.0,1.0,5.0,0.00950308284995222
498,0.0,5.0,1.0,6.0,0.03863004799164089
515,0.0,6.0,0.0,7.0,0.5052005543975788
516,0.0,6.0,1.0,5.0,0.04581374107711309
517,0.0,6.0,1.0,6.0,0.0017362651086403793
518,0.0,6.0,1.0,7.0,0.045348675335483785
536,0.0,7.0,0.0,8.0,0.5023124391044297
538,0.0,7.0,1.0,6.0,0.09434247483720411
540,0.0,7.0,1.0,8.0,0.09434301768159334
558,0.0,8.0,1.0,6.0,0.7211201426567141
559,0.0,8.0,1.0,7.0,0.006173548076216524
560,0.0,8.0,2.0,5.0,0.07743740165637626
571,1.0,5.0,3.0,4.0,0.05021669380628275
574,1.0,5.0,2.0,6.0,0.01936900949438812
587,1.0,6.0,2.0,5.0,0.7701872886108088
589,1.0,6.0,2.0,7.0,0.2671281746668344
603,1.0,7.0,2.0,6.0,0.006174891067545615
605,1.0,7.0,2.0,8.0,0.04534999873818074
624,2.0,5.0,3.0,4.0,0.7898656722481004
625,2.0,5.0,2.0,6.0,0.00231984810453316
629,2.0,5.0,3.0,8.0,0.12560666506459872
639,2.0,6.0,3.0,8.0,0.02105541958987731
649,2.0,7.0,3.0,8.0,0.26712844482172954
658,3.0,5.0,3.0,6.0,0.710793182709873
659,3.0,6.0,3.0,7.0,0.7107940467170865
660,3.0,7.0,3.0,8.0,0.7107938100326826


==> Data/hook_bars_4.csv <==
index,srcx,srcy,tgtx,tgty,avalue
117,0.0,4.0,1.0,2.0,0.6576669258730496
119,0.0,4.0,1.0,4.0,0.22705907187558527
132,0.0,4.0,0.0,5.0,0.5972375237216662
141,0.0,4.0,3.0,8.0,0.11497100037575331
192,1.0,2.0,2.0,1.0,0.6239176714346552
194,1.0,2.0,2.0,3.0,0.20797264042246816
243,1.0,4.0,2.0,4.0,0.2691659683893016
256,1.0,4.0,2.0,5.0,0.2500784188469541
281,2.0,1.0,3.0,1.0,0.5882352393199605
284,2.0,1.0,3.0,4.0,0.4650409763290561
321,2.0,3.0,3.0,4.0,0.20797258974940244
339,2.0,4.0,3.0,4.0,0.2973120659571713
349,2.0,4.0,3.0,6.0,0.04603956429309264
365,3.0,1.0,4.0,1.0,0.5882353047410869
400,3.0,4.0,4.0,1.0,0.20763271358984067
403,3.0,4.0,4.0,4.0,0.5490941087526747
407,3.0,4.0,6.0,2.0,0.2675238175206381
409,3.0,4.0,3.0,5.0,0.9884668696664638
425,4.0,1.0,6.0,2.0,0.43917677244638587
426,4.0,1.0,6.0,4.0,0.16868836542539142
448,4.0,4.0,5.0,4.0,0.5490941101802402
479,5.0,4.0,6.0,4.0,0.5490940920189779
482,6.0,2.0,6.0,3.0,0.45828023775086824
483,6.0,3.0,6.0,4.0,0.45828036214984175
488,0.0,5.0,1.0,4.0,0.08997806082692529
495,0.0,5.0,3.0,4.0,0.048098041965670246
496,0.0,5.0,0.0,6.0,0.620863846330972
498,0.0,5.0,1.0,6.0,0.18175126925729146
509,0.0,6.0,1.0,4.0,0.05448244481470899
514,0.0,6.0,3.0,4.0,0.07379977424661434
515,0.0,6.0,0.0,7.0,0.6390984009952573
516,0.0,6.0,1.0,5.0,0.01778142044676473
517,0.0,6.0,1.0,6.0,0.0023932400173809192
524,0.0,6.0,3.0,8.0,0.16467745697114008
536,0.0,7.0,0.0,8.0,0.762144986301488
537,0.0,7.0,1.0,5.0,0.023974750115617557
538,0.0,7.0,1.0,6.0,0.12871760262715806
540,0.0,7.0,1.0,8.0,0.2429959513781953
558,0.0,8.0,1.0,6.0,0.3384678840352836
559,0.0,8.0,1.0,7.0,0.017032074062797838
568,1.0,5.0,2.0,4.0,0.039249586738061545
573,1.0,5.0,2.0,5.0,0.003374394964299438
574,1.0,5.0,2.0,6.0,0.012024795919978319
587,1.0,6.0,2.0,5.0,0.39438456489901075
589,1.0,6.0,2.0,7.0,0.33883156842581813
603,1.0,7.0,2.0,6.0,0.003276995938857014
605,1.0,7.0,2.0,8.0,0.006692896874252139
606,1.0,7.0,3.0,6.0,0.014476989498479314
624,2.0,5.0,3.0,4.0,0.4011589754904864
625,2.0,5.0,2.0,6.0,0.00043106079714931995
629,2.0,5.0,3.0,8.0,0.27966658645954795
637,2.0,6.0,3.0,6.0,0.001094959683730203
639,2.0,6.0,3.0,8.0,0.014085461431386179
649,2.0,7.0,3.0,8.0,0.33883150121168454
658,3.0,5.0,3.0,6.0,0.988466795961493
659,3.0,6.0,3.0,7.0,1.0391108650939722
660,3.0,7.0,3.0,8.0,1.0391107526555383


==> Data/hook_bars_5.csv <==
index,srcx,srcy,tgtx,tgty,avalue
85,0.0,3.0,0.0,4.0,0.5547254258736005
87,0.0,3.0,1.0,1.0,0.4797966097359956
90,0.0,3.0,1.0,4.0,0.1340930901136184
93,0.0,3.0,2.0,4.0,0.13070966563908296
117,0.0,4.0,1.0,2.0,0.11092289758897451
119,0.0,4.0,1.0,4.0,0.028908874946248574
132,0.0,4.0,0.0,5.0,0.6603296610455403
137,0.0,4.0,2.0,5.0,0.037122207123704835
167,1.0,1.0,2.0,1.0,0.5006670220861665
173,1.0,1.0,3.0,4.0,0.49166076527169156
192,1.0,2.0,2.0,1.0,0.08484821332735568
194,1.0,2.0,2.0,3.0,0.04223671382113086
196,1.0,2.0,3.0,1.0,0.02480707759080092
214,1.0,3.0,1.0,4.0,0.04558669049696177
219,1.0,3.0,2.0,4.0,0.020109911875666173
221,1.0,3.0,3.0,2.0,0.05228427398249217
222,1.0,3.0,3.0,4.0,0.02065081602104259
243,1.0,4.0,2.0,4.0,0.05547720521519591
256,1.0,4.0,2.0,5.0,0.1443560637515622
281,2.0,1.0,3.0,1.0,0.5193083457027088
286,2.0,1.0,4.0,2.0,0.04191625069233501
297,2.0,1.0,3.0,8.0,0.08466798747878711
321,2.0,3.0,3.0,4.0,0.04223674304123048
339,2.0,4.0,3.0,4.0,0.281748917492136
351,2.0,4.0,3.0,8.0,0.26905698987285154
363,3.0,1.0,3.0,2.0,0.007995212600544963
365,3.0,1.0,4.0,1.0,0.5347214520228939
370,3.0,1.0,5.0,2.0,0.007158340747065947
378,3.0,2.0,4.0,2.0,0.041014333571819724
401,3.0,4.0,4.0,2.0,0.20607011213201815
402,3.0,4.0,4.0,3.0,0.0025654560518999473
403,3.0,4.0,4.0,4.0,0.5335152803617859
407,3.0,4.0,6.0,2.0,0.23556041092808847
408,3.0,4.0,6.0,3.0,0.02087489697266983
409,3.0,4.0,3.0,5.0,0.7
418,4.0,1.0,4.0,2.0,0.18950841930679
420,4.0,1.0,5.0,1.0,0.1652044391809771
425,4.0,1.0,6.0,2.0,0.35428518689211014
426,4.0,1.0,6.0,4.0,0.11124748379927799
429,4.0,2.0,5.0,1.0,0.08051604284769491
432,4.0,2.0,5.0,4.0,0.004483914105922878
438,4.0,3.0,5.0,2.0,0.002565487768032461
448,4.0,4.0,5.0,4.0,0.5335152819656512
460,5.0,1.0,6.0,2.0,0.04943728540154111
461,5.0,1.0,6.0,3.0,0.0799104242990756
468,5.0,2.0,6.0,4.0,0.00715831112758113
478,5.0,4.0,6.0,3.0,0.003213991290643023
479,5.0,4.0,6.0,4.0,0.5316403920426197
482,6.0,2.0,6.0,3.0,0.418023862790594
483,6.0,3.0,6.0,4.0,0.5028807007596928
487,0.0,5.0,1.0,3.0,0.03408714927545561
488,0.0,5.0,1.0,4.0,0.011599455224176065
491,0.0,5.0,2.0,4.0,0.080959653163355
496,0.0,5.0,0.0,6.0,0.6630852950674493
498,0.0,5.0,1.0,6.0,0.16985659103444817
515,0.0,6.0,0.0,7.0,0.5756886817642338
516,0.0,6.0,1.0,5.0,0.17731304434487002
519,0.0,6.0,1.0,8.0,0.07879178717691845
521,0.0,6.0,2.0,7.0,0.1863353679081854
536,0.0,7.0,0.0,8.0,0.7
537,0.0,7.0,1.0,5.0,0.028856036056689644
538,0.0,7.0,1.0,6.0,0.12303618329582344
540,0.0,7.0,1.0,8.0,0.23898881287559007
557,0.0,8.0,1.0,5.0,0.2577033610427045
558,0.0,8.0,1.0,6.0,0.08650280601429897
559,0.0,8.0,1.0,7.0,0.08086243164055074
568,1.0,5.0,2.0,4.0,0.16715463681536216
571,1.0,5.0,3.0,4.0,0.29272878268186603
574,1.0,5.0,2.0,6.0,0.29368175098361415
587,1.0,6.0,2.0,5.0,0.19163148262660334
589,1.0,6.0,2.0,7.0,0.21020674148249127
603,1.0,7.0,2.0,6.0,0.08086244975718183
617,1.0,8.0,2.0,7.0,0.04532046944957209
624,2.0,5.0,3.0,4.0,0.18657485230112283
629,2.0,5.0,3.0,8.0,0.2007690076234437
634,2.0,6.0,3.0,4.0,0.0333754146038958
639,2.0,6.0,3.0,8.0,0.30598141068579343
642,2.0,7.0,3.0,2.0,0.021611047340637887
649,2.0,7.0,3.0,8.0,0.3729447155506831
652,2.0,8.0,3.0,2.0,0.007877414535470318
658,3.0,5.0,3.0,6.0,0.6999999398554523
659,3.0,6.0,3.0,7.0,0.6999999338244698
660,3.0,7.0,3.0,8.0,0.7


==> Data/hook_coords.csv <==
index,x,y
0,0.0,0.0
1,0.0,1.0
2,0.0,2.0
3,0.0,3.0
4,0.0,4.0
5,1.0,0.0
6,1.0,1.0
7,1.0,2.0
8,1.0,3.0
9,1.0,4.0
10,2.0,0.0
11,2.0,1.0
12,2.0,2.0
13,2.0,3.0
14,2.0,4.0
15,3.0,0.0
16,3.0,1.0
17,3.0,2.0
18,3.0,3.0
19,3.0,4.0
20,4.0,0.0
21,4.0,1.0
22,4.0,2.0
23,4.0,3.0
24,4.0,4.0
25,5.0,0.0
26,5.0,1.0
27,5.0,2.0
28,5.0,3.0
29,5.0,4.0
30,6.0,0.0
31,6.0,1.0
32,6.0,2.0
33,6.0,3.0
34,6.0,4.0
35,0.0,5.0
36,0.0,6.0
37,0.0,7.0
38,0.0,8.0
39,1.0,5.0
40,1.0,6.0
41,1.0,7.0
42,1.0,8.0
43,2.0,5.0
44,2.0,6.0
45,2.0,7.0
46,2.0,8.0
47,3.0,5.0
48,3.0,6.0
49,3.0,7.0
50,3.0,8.0


==> Data/hook_forces.csv <==
index,loadcase,coordx,coordy,dirx,diry
0,1,6.0,2.0,0.0,-1.0
1,2,6.0,2.0,1.5,0.0


==> Data/hook_potential_bars.csv <==
index,srcx,srcy,tgtx,tgty
0,0.0,0.0,0.0,1.0
1,0.0,0.0,1.0,0.0
2,0.0,0.0,1.0,1.0
3,0.0,0.0,1.0,2.0
4,0.0,0.0,1.0,3.0
5,0.0,0.0,1.0,4.0
6,0.0,0.0,2.0,1.0
7,0.0,0.0,2.0,3.0
8,0.0,0.0,3.0,1.0
9,0.0,0.0,3.0,2.0
10,0.0,0.0,3.0,4.0
11,0.0,0.0,4.0,1.0
12,0.0,0.0,4.0,3.0
13,0.0,0.0,5.0,1.0
14,0.0,0.0,5.0,2.0
15,0.0,0.0,5.0,3.0
16,0.0,0.0,5.0,4.0
17,0.0,0.0,6.0,1.0
18,0.0,0.0,1.0,5.0
19,0.0,0.0,1.0,6.0
20,0.0,0.0,1.0,7.0
21,0.0,0.0,1.0,8.0
22,0.0,0.0,2.0,5.0
23,0.0,0.0,2.0,7.0
24,0.0,0.0,3.0,5.0
25,0.0,0.0,3.0,7.0
26,0.0,0.0,3.0,8.0
27,0.0,1.0,0.0,2.0
28,0.0,1.0,1.0,0.0
29,0.0,1.0,1.0,1.0
30,0.0,1.0,1.0,2.0
31,0.0,1.0,1.0,3.0
32,0.0,1.0,1.0,4.0
33,0.0,1.0,2.0,0.0
34,0.0,1.0,2.0,2.0
35,0.0,1.0,2.0,4.0
36,0.0,1.0,3.0,0.0
37,0.0,1.0,3.0,2.0
38,0.0,1.0,3.0,3.0
39,0.0,1.0,4.0,0.0
40,0.0,1.0,4.0,2.0
41,0.0,1.0,4.0,4.0
42,0.0,1.0,5.0,0.0
43,0.0,1.0,5.0,2.0
44,0.0,1.0,5.0,3.0
45,0.0,1.0,5.0,4.0
46,0.0,1.0,6.0,0.0
47,0.0,1.0,6.0,2.0
48,0.0,1.0,1.0,5.0
49,0.0,1.0,1.0,6.0
50,0.0,1.0,1.0,7.0
51,0.0,1.0,1.0,8.0
52,0.0,1.0,2.0,6.0
53,0.0,1.0,2.0,8.0
54,0.0,1.0,3.0,5.0
55,0.0,1.0,3.0,6.0
56,0.0,1.0,3.0,8.0
57,0.0,2.0,0.0,3.0
58,0.0,2.0,1.0,0.0
59,0.0,2.0,1.0,1.0
60,0.0,2.0,1.0,2.0
61,0.0,2.0,1.0,3.0
62,0.0,2.0,1.0,4.0
63,0.0,2.0,2.0,1.0
64,0.0,2.0,2.0,3.0
65,0.0,2.0,3.0,0.0
66,0.0,2.0,3.0,1.0
67,0.0,2.0,3.0,3.0
68,0.0,2.0,3.0,4.0
69,0.0,2.0,4.0,1.0
70,0.0,2.0,4.0,3.0
71,0.0,2.0,5.0,0.0
72,0.0,2.0,5.0,1.0
73,0.0,2.0,5.0,3.0
74,0.0,2.0,5.0,4.0
75,0.0,2.0,6.0,1.0
76,0.0,2.0,6.0,3.0
77,0.0,2.0,1.0,5.0
78,0.0,2.0,1.0,6.0
79,0.0,2.0,1.0,7.0
80,0.0,2.0,1.0,8.0
81,0.0,2.0,2.0,5.0
82,0.0,2.0,2.0,7.0
83,0.0,2.0,3.0,6.0
84,0.0,2.0,3.0,7.0
85,0.0,3.0,0.0,4.0
86,0.0,3.0,1.0,0.0
87,0.0,3.0,1.0,1.0
88,0.0,3.0,1.0,2.0
89,0.0,3.0,1.0,3.0
90,0.0,3.0,1.0,4.0
91,0.0,3.0,2.0,0.0
92,0.0,3.0,2.0,2.0
93,0.0,3.0,2.0,4.0
94,0.0,3.0,3.0,1.0
95,0.0,3.0,3.0,2.0
96,0.0,3.0,3.0,4.0
97,0.0,3.0,4.0,0.0
98,0.0,3.0,4.0,2.0
99,0.0,3.0,4.0,4.0
100,0.0,3.0,5.0,0.0
101,0.0,3.0,5.0,1.0
102,0.0,3.0,5.0,2.0
103,0.0,3.0,5.0,4.0
104,0.0,3.0,6.0,2.0
105,0.0,3.0,6.0,4.0
106,0.0,3.0,1.0,5.0
107,0.0,3.0,1.0,6.0
108,0.0,3.0,1.0,7.0
109,0.0,3.0,1.0,8.0
110,0.0,3.0,2.0,6.0
111,0.0,3.0,2.0,8.0
112,0.0,3.0,3.0,5.0
113,0.0,3.0,3.0,7.0
114,0.0,3.0,3.0,8.0
115,0.0,4.0,1.0,0.0
116,0.0,4.0,1.0,1.0
117,0.0,4.0,1.0,2.0
118,0.0,4.0,1.0,3.0
119,0.0,4.0,1.0,4.0
120,0.0,4.0,2.0,1.0
121,0.0,4.0,2.0,3.0
122,0.0,4.0,3.0,0.0
123,0.0,4.0,3.0,2.0
124,0.0,4.0,3.0,3.0
125,0.0,4.0,4.0,1.0
126,0.0,4.0,4.0,3.0
127,0.0,4.0,5.0,0.0
128,0.0,4.0,5.0,1.0
129,0.0,4.0,5.0,2.0
130,0.0,4.0,5.0,3.0
131,0.0,4.0,6.0,3.0
132,0.0,4.0,0.0,5.0
133,0.0,4.0,1.0,5.0
134,0.0,4.0,1.0,6.0
135,0.0,4.0,1.0,7.0
136,0.0,4.0,1.0,8.0
137,0.0,4.0,2.0,5.0
138,0.0,4.0,2.0,7.0
139,0.0,4.0,3.0,5.0
140,0.0,4.0,3.0,6.0
141,0.0,4.0,3.0,8.0
142,1.0,0.0,1.0,1.0
143,1.0,0.0,2.0,0.0
144,1.0,0.0,2.0,1.0
145,1.0,0.0,2.0,2.0
146,1.0,0.0,2.0,3.0
147,1.0,0.0,2.0,4.0
148,1.0,0.0,3.0,1.0
149,1.0,0.0,3.0,3.0
150,1.0,0.0,4.0,1.0
151,1.0,0.0,4.0,2.0
152,1.0,0.0,4.0,4.0
153,1.0,0.0,5.0,1.0
154,1.0,0.0,5.0,3.0
155,1.0,0.0,6.0,1.0
156,1.0,0.0,6.0,2.0
157,1.0,0.0,6.0,3.0
158,1.0,0.0,6.0,4.0
159,1.0,0.0,2.0,5.0
160,1.0,0.0,2.0,6.0
161,1.0,0.0,2.0,7.0
162,1.0,0.0,2.0,8.0
163,1.0,0.0,3.0,5.0
164,1.0,0.0,3.0,7.0
165,1.0,1.0,1.0,2.0
166,1.0,1.0,2.0,0.0
167,1.0,1.0,2.0,1.0
168,1.0,1.0,2.0,2.0
169,1.0,1.0,2.0,3.0
170,1.0,1.0,2.0,4.0
171,1.0,1.0,3.0,0.0
172,1.0,1.0,3.0,2.0
173,1.0,1.0,3.0,4.0
174,1.0,1.0,4.0,0.0
175,1.0,1.0,4.0,2.0
176,1.0,1.0,4.0,3.0
177,1.0,1.0,5.0,0.0
178,1.0,1.0,5.0,2.0
179,1.0,1.0,5.0,4.0
180,1.0,1.0,6.0,0.0
181,1.0,1.0,6.0,2.0
182,1.0,1.0,6.0,3.0
183,1.0,1.0,6.0,4.0
184,1.0,1.0,2.0,5.0
185,1.0,1.0,2.0,6.0
186,1.0,1.0,2.0,7.0
187,1.0,1.0,2.0,8.0
188,1.0,1.0,3.0,6.0
189,1.0,1.0,3.0,8.0
190,1.0,2.0,1.0,3.0
191,1.0,2.0,2.0,0.0
192,1.0,2.0,2.0,1.0
193,1.0,2.0,2.0,2.0
194,1.0,2.0,2.0,3.0
195,1.0,2.0,2.0,4.0
196,1.0,2.0,3.0,1.0
197,1.0,2.0,3.0,3.0
198,1.0,2.0,4.0,0.0
199,1.0,2.0,4.0,1.0
200,1.0,2.0,4.0,3.0
201,1.0,2.0,4.0,4.0
202,1.0,2.0,5.0,1.0
203,1.0,2.0,5.0,3.0
204,1.0,2.0,6.0,0.0
205,1.0,2.0,6.0,1.0
206,1.0,2.0,6.0,3.0
207,1.0,2.0,6.0,4.0
208,1.0,2.0,2.0,5.0
209,1.0,2.0,2.0,6.0
210,1.0,2.0,2.0,7.0
211,1.0,2.0,2.0,8.0
212,1.0,2.0,3.0,5.0
213,1.0,2.0,3.0,7.0
214,1.0,3.0,1.0,4.0
215,1.0,3.0,2.0,0.0
216,1.0,3.0,2.0,1.0
217,1.0,3.0,2.0,2.0
218,1.0,3.0,2.0,3.0
219,1.0,3.0,2.0,4.0
220,1.0,3.0,3.0,0.0
221,1.0,3.0,3.0,2.0
222,1.0,3.0,3.0,4.0
223,1.0,3.0,4.0,1.0
224,1.0,3.0,4.0,2.0
225,1.0,3.0,4.0,4.0
226,1.0,3.0,5.0,0.0
227,1.0,3.0,5.0,2.0
228,1.0,3.0,5.0,4.0
229,1.0,3.0,6.0,0.0
230,1.0,3.0,6.0,1.0
231,1.0,3.0,6.0,2.0
232,1.0,3.0,6.0,4.0
233,1.0,3.0,2.0,5.0
234,1.0,3.0,2.0,6.0
235,1.0,3.0,2.0,7.0
236,1.0,3.0,2.0,8.0
237,1.0,3.0,3.0,6.0
238,1.0,3.0,3.0,8.0
239,1.0,4.0,2.0,0.0
240,1.0,4.0,2.0,1.0
241,1.0,4.0,2.0,2.0
242,1.0,4.0,2.0,3.0
243,1.0,4.0,2.0,4.0
244,1.0,4.0,3.0,1.0
245,1.0,4.0,3.0,3.0
246,1.0,4.0,4.0,0.0
247,1.0,4.0,4.0,2.0
248,1.0,4.0,4.0,3.0
249,1.0,4.0,5.0,1.0
250,1.0,4.0,5.0,3.0
251,1.0,4.0,6.0,0.0
252,1.0,4.0,6.0,1.0
253,1.0,4.0,6.0,2.0
254,1.0,4.0,6.0,3.0
255,1.0,4.0,1.0,5.0
256,1.0,4.0,2.0,5.0
257,1.0,4.0,2.0,6.0
258,1.0,4.0,2.0,7.0
259,1.0,4.0,2.0,8.0
260,1.0,4.0,3.0,5.0
261,1.0,4.0,3.0,7.0
262,2.0,0.0,2.0,1.0
263,2.0,0.0,3.0,0.0
264,2.0,0.0,3.0,1.0
265,2.0,0.0,3.0,2.0
266,2.0,0.0,3.0,3.0
267,2.0,0.0,3.0,4.0
268,2.0,0.0,4.0,1.0
269,2.0,0.0,4.0,3.0
270,2.0,0.0,5.0,1.0
271,2.0,0.0,5.0,2.0
272,2.0,0.0,5.0,4.0
273,2.0,0.0,6.0,1.0
274,2.0,0.0,6.0,3.0
275,2.0,0.0,3.0,5.0
276,2.0,0.0,3.0,6.0
277,2.0,0.0,3.0,7.0
278,2.0,0.0,3.0,8.0
279,2.0,1.0,2.0,2.0
280,2.0,1.0,3.0,0.0
281,2.0,1.0,3.0,1.0
282,2.0,1.0,3.0,2.0
283,2.0,1.0,3.0,3.0
284,2.0,1.0,3.0,4.0
285,2.0,1.0,4.0,0.0
286,2.0,1.0,4.0,2.0
287,2.0,1.0,4.0,4.0
288,2.0,1.0,5.0,0.0
289,2.0,1.0,5.0,2.0
290,2.0,1.0,5.0,3.0
291,2.0,1.0,6.0,0.0
292,2.0,1.0,6.0,2.0
293,2.0,1.0,6.0,4.0
294,2.0,1.0,3.0,5.0
295,2.0,1.0,3.0,6.0
296,2.0,1.0,3.0,7.0
297,2.0,1.0,3.0,8.0
298,2.0,2.0,2.0,3.0
299,2.0,2.0,3.0,0.0
300,2.0,2.0,3.0,1.0
301,2.0,2.0,3.0,2.0
302,2.0,2.0,3.0,3.0
303,2.0,2.0,3.0,4.0
304,2.0,2.0,4.0,1.0
305,2.0,2.0,4.0,3.0
306,2.0,2.0,5.0,0.0
307,2.0,2.0,5.0,1.0
308,2.0,2.0,5.0,3.0
309,2.0,2.0,5.0,4.0
310,2.0,2.0,6.0,1.0
311,2.0,2.0,6.0,3.0
312,2.0,2.0,3.0,5.0
313,2.0,2.0,3.0,6.0
314,2.0,2.0,3.0,7.0
315,2.0,2.0,3.0,8.0
316,2.0,3.0,2.0,4.0
317,2.0,3.0,3.0,0.0
318,2.0,3.0,3.0,1.0
319,2.0,3.0,3.0,2.0
320,2.0,3.0,3.0,3.0
321,2.0,3.0,3.0,4.0
322,2.0,3.0,4.0,0.0
323,2.0,3.0,4.0,2.0
324,2.0,3.0,4.0,4.0
325,2.0,3.0,5.0,1.0
326,2.0,3.0,5.0,2.0
327,2.0,3.0,5.0,4.0
328,2.0,3.0,6.0,0.0
329,2.0,3.0,6.0,2.0
330,2.0,3.0,6.0,4.0
331,2.0,3.0,3.0,5.0
332,2.0,3.0,3.0,6.0
333,2.0,3.0,3.0,7.0
334,2.0,3.0,3.0,8.0
335,2.0,4.0,3.0,0.0
336,2.0,4.0,3.0,1.0
337,2.0,4.0,3.0,2.0
338,2.0,4.0,3.0,3.0
339,2.0,4.0,3.0,4.0
340,2.0,4.0,4.0,1.0
341,2.0,4.0,4.0,3.0
342,2.0,4.0,5.0,0.0
343,2.0,4.0,5.0,2.0
344,2.0,4.0,5.0,3.0
345,2.0,4.0,6.0,1.0
346,2.0,4.0,6.0,3.0
347,2.0,4.0,2.0,5.0
348,2.0,4.0,3.0,5.0
349,2.0,4.0,3.0,6.0
350,2.0,4.0,3.0,7.0
351,2.0,4.0,3.0,8.0
352,3.0,0.0,3.0,1.0
353,3.0,0.0,4.0,0.0
354,3.0,0.0,4.0,1.0
355,3.0,0.0,4.0,2.0
356,3.0,0.0,4.0,3.0
357,3.0,0.0,4.0,4.0
358,3.0,0.0,5.0,1.0
359,3.0,0.0,5.0,3.0
360,3.0,0.0,6.0,1.0
361,3.0,0.0,6.0,2.0
362,3.0,0.0,6.0,4.0
363,3.0,1.0,3.0,2.0
364,3.0,1.0,4.0,0.0
365,3.0,1.0,4.0,1.0
366,3.0,1.0,4.0,2.0
367,3.0,1.0,4.0,3.0
368,3.0,1.0,4.0,4.0
369,3.0,1.0,5.0,0.0
370,3.0,1.0,5.0,2.0
371,3.0,1.0,5.0,4.0
372,3.0,1.0,6.0,0.0
373,3.0,1.0,6.0,2.0
374,3.0,1.0,6.0,3.0
375,3.0,2.0,3.0,3.0
376,3.0,2.0,4.0,0.0
377,3.0,2.0,4.0,1.0
378,3.0,2.0,4.0,2.0
379,3.0,2.0,4.0,3.0
380,3.0,2.0,4.0,4.0
381,3.0,2.0,5.0,1.0
382,3.0,2.0,5.0,3.0
383,3.0,2.0,6.0,0.0
384,3.0,2.0,6.0,1.0
385,3.0,2.0,6.0,3.0
386,3.0,2.0,6.0,4.0
387,3.0,3.0,3.0,4.0
388,3.0,3.0,4.0,0.0
389,3.0,3.0,4.0,1.0
390,3.0,3.0,4.0,2.0
391,3.0,3.0,4.0,3.0
392,3.0,3.0,4.0,4.0
393,3.0,3.0,5.0,0.0
394,3.0,3.0,5.0,2.0
395,3.0,3.0,5.0,4.0
396,3.0,3.0,6.0,1.0
397,3.0,3.0,6.0,2.0
398,3.0,3.0,6.0,4.0
399,3.0,4.0,4.0,0.0
400,3.0,4.0,4.0,1.0
401,3.0,4.0,4.0,2.0
402,3.0,4.0,4.0,3.0
403,3.0,4.0,4.0,4.0
404,3.0,4.0,5.0,1.0
405,3.0,4.0,5.0,3.0
406,3.0,4.0,6.0,0.0
407,3.0,4.0,6.0,2.0
408,3.0,4.0,6.0,3.0
409,3.0,4.0,3.0,5.0
410,4.0,0.0,4.0,1.0
411,4.0,0.0,5.0,0.0
412,4.0,0.0,5.0,1.0
413,4.0,0.0,5.0,2.0
414,4.0,0.0,5.0,3.0
415,4.0,0.0,5.0,4.0
416,4.0,0.0,6.0,1.0
417,4.0,0.0,6.0,3.0
418,4.0,1.0,4.0,2.0
419,4.0,1.0,5.0,0.0
420,4.0,1.0,5.0,1.0
421,4.0,1.0,5.0,2.0
422,4.0,1.0,5.0,3.0
423,4.0,1.0,5.0,4.0
424,4.0,1.0,6.0,0.0
425,4.0,1.0,6.0,2.0
426,4.0,1.0,6.0,4.0
427,4.0,2.0,4.0,3.0
428,4.0,2.0,5.0,0.0
429,4.0,2.0,5.0,1.0
430,4.0,2.0,5.0,2.0
431,4.0,2.0,5.0,3.0
432,4.0,2.0,5.0,4.0
433,4.0,2.0,6.0,1.0
434,4.0,2.0,6.0,3.0
435,4.0,3.0,4.0,4.0
436,4.0,3.0,5.0,0.0
437,4.0,3.0,5.0,1.0
438,4.0,3.0,5.0,2.0
439,4.0,3.0,5.0,3.0
440,4.0,3.0,5.0,4.0
441,4.0,3.0,6.0,0.0
442,4.0,3.0,6.0,2.0
443,4.0,3.0,6.0,4.0
444,4.0,4.0,5.0,0.0
445,4.0,4.0,5.0,1.0
446,4.0,4.0,5.0,2.0
447,4.0,4.0,5.0,3.0
448,4.0,4.0,5.0,4.0
449,4.0,4.0,6.0,1.0
450,4.0,4.0,6.0,3.0
451,5.0,0.0,5.0,1.0
452,5.0,0.0,6.0,0.0
453,5.0,0.0,6.0,1.0
454,5.0,0.0,6.0,2.0
455,5.0,0.0,6.0,3.0
456,5.0,0.0,6.0,4.0
457,5.0,1.0,5.0,2.0
458,5.0,1.0,6.0,0.0
459,5.0,1.0,6.0,1.0
460,5.0,1.0,6.0,2.0
461,5.0,1.0,6.0,3.0
462,5.0,1.0,6.0,4.0
463,5.0,2.0,5.0,3.0
464,5.0,2.0,6.0,0.0
465,5.0,2.0,6.0,1.0
466,5.0,2.0,6.0,2.0
467,5.0,2.0,6.0,3.0
468,5.0,2.0,6.0,4.0
469,5.0,3.0,5.0,4.0
470,5.0,3.0,6.0,0.0
471,5.0,3.0,6.0,1.0
472,5.0,3.0,6.0,2.0
473,5.0,3.0,6.0,3.0
474,5.0,3.0,6.0,4.0
475,5.0,4.0,6.0,0.0
476,5.0,4.0,6.0,1.0
477,5.0,4.0,6.0,2.0
478,5.0,4.0,6.0,3.0
479,5.0,4.0,6.0,4.0
480,6.0,0.0,6.0,1.0
481,6.0,1.0,6.0,2.0
482,6.0,2.0,6.0,3.0
483,6.0,3.0,6.0,4.0
484,0.0,5.0,1.0,0.0
485,0.0,5.0,1.0,1.0
486,0.0,5.0,1.0,2.0
487,0.0,5.0,1.0,3.0
488,0.0,5.0,1.0,4.0
489,0.0,5.0,2.0,0.0
490,0.0,5.0,2.0,2.0
491,0.0,5.0,2.0,4.0
492,0.0,5.0,3.0,0.0
493,0.0,5.0,3.0,1.0
494,0.0,5.0,3.0,3.0
495,0.0,5.0,3.0,4.0
496,0.0,5.0,0.0,6.0
497,0.0,5.0,1.0,5.0
498,0.0,5.0,1.0,6.0
499,0.0,5.0,1.0,7.0
500,0.0,5.0,1.0,8.0
501,0.0,5.0,2.0,6.0
502,0.0,5.0,2.0,8.0
503,0.0,5.0,3.0,6.0
504,0.0,5.0,3.0,7.0
505,0.0,6.0,1.0,0.0
506,0.0,6.0,1.0,1.0
507,0.0,6.0,1.0,2.0
508,0.0,6.0,1.0,3.0
509,0.0,6.0,1.0,4.0
510,0.0,6.0,2.0,1.0
511,0.0,6.0,2.0,3.0
512,0.0,6.0,3.0,1.0
513,0.0,6.0,3.0,2.0
514,0.0,6.0,3.0,4.0
515,0.0,6.0,0.0,7.0
516,0.0,6.0,1.0,5.0
517,0.0,6.0,1.0,6.0
518,0.0,6.0,1.0,7.0
519,0.0,6.0,1.0,8.0
520,0.0,6.0,2.0,5.0
521,0.0,6.0,2.0,7.0
522,0.0,6.0,3.0,5.0
523,0.0,6.0,3.0,7.0
524,0.0,6.0,3.0,8.0
525,0.0,7.0,1.0,0.0
526,0.0,7.0,1.0,1.0
527,0.0,7.0,1.0,2.0
528,0.0,7.0,1.0,3.0
529,0.0,7.0,1.0,4.0
530,0.0,7.0,2.0,0.0
531,0.0,7.0,2.0,2.0
532,0.0,7.0,2.0,4.0
533,0.0,7.0,3.0,0.0
534,0.0,7.0,3.0,2.0
535,0.0,7.0,3.0,3.0
536,0.0,7.0,0.0,8.0
537,0.0,7.0,1.0,5.0
538,0.0,7.0,1.0,6.0
539,0.0,7.0,1.0,7.0
540,0.0,7.0,1.0,8.0
541,0.0,7.0,2.0,6.0
542,0.0,7.0,2.0,8.0
543,0.0,7.0,3.0,5.0
544,0.0,7.0,3.0,6.0
545,0.0,7.0,3.0,8.0
546,0.0,8.0,1.0,0.0
547,0.0,8.0,1.0,1.0
548,0.0,8.0,1.0,2.0
549,0.0,8.0,1.0,3.0
550,0.0,8.0,1.0,4.0
551,0.0,8.0,2.0,1.0
552,0.0,8.0,2.0,3.0
553,0.0,8.0,3.0,0.0
554,0.0,8.0,3.0,1.0
555,0.0,8.0,3.0,3.0
556,0.0,8.0,3.0,4.0
557,0.0,8.0,1.0,5.0
558,0.0,8.0,1.0,6.0
559,0.0,8.0,1.0,7.0
560,0.0,8.0,2.0,5.0
561,0.0,8.0,2.0,7.0
562,0.0,8.0,3.0,6.0
563,0.0,8.0,3.0,7.0
564,1.0,5.0,2.0,0.0
565,1.0,5.0,2.0,1.0
566,1.0,5.0,2.0,2.0
567,1.0,5.0,2.0,3.0
568,1.0,5.0,2.0,4.0
569,1.0,5.0,3.0,0.0
570,1.0,5.0,3.0,2.0
571,1.0,5.0,3.0,4.0
572,1.0,5.0,1.0,6.0
573,1.0,5.0,2.0,5.0
574,1.0,5.0,2.0,6.0
575,1.0,5.0,2.0,7.0
576,1.0,5.0,2.0,8.0
577,1.0,5.0,3.0,6.0
578,1.0,5.0,3.0,8.0
579,1.0,6.0,2.0,0.0
580,1.0,6.0,2.0,1.0
581,1.0,6.0,2.0,2.0
582,1.0,6.0,2.0,3.0
583,1.0,6.0,2.0,4.0
584,1.0,6.0,3.0,1.0
585,1.0,6.0,3.0,3.0
586,1.0,6.0,1.0,7.0
587,1.0,6.0,2.0,5.0
588,1.0,6.0,2.0,6.0
589,1.0,6.0,2.0,7.0
590,1.0,6.0,2.0,8.0
591,1.0,6.0,3.0,5.0
592,1.0,6.0,3.0,7.0
593,1.0,7.0,2.0,0.0
594,1.0,7.0,2.0,1.0
595,1.0,7.0,2.0,2.0
596,1.0,7.0,2.0,3.0
597,1.0,7.0,2.0,4.0
598,1.0,7.0,3.0,0.0
599,1.0,7.0,3.0,2.0
600,1.0,7.0,3.0,4.0
601,1.0,7.0,1.0,8.0
602,1.0,7.0,2.0,5.0
603,1.0,7.0,2.0,6.0
604,1.0,7.0,2.0,7.0
605,1.0,7.0,2.0,8.0
606,1.0,7.0,3.0,6.0
607,1.0,7.0,3.0,8.0
608,1.0,8.0,2.0,0.0
609,1.0,8.0,2.0,1.0
610,1.0,8.0,2.0,2.0
611,1.0,8.0,2.0,3.0
612,1.0,8.0,2.0,4.0
613,1.0,8.0,3.0,1.0
614,1.0,8.0,3.0,3.0
615,1.0,8.0,2.0,5.0
616,1.0,8.0,2.0,6.0
617,1.0,8.0,2.0,7.0
618,1.0,8.0,3.0,5.0
619,1.0,8.0,3.0,7.0
620,2.0,5.0,3.0,0.0
621,2.0,5.0,3.0,1.0
622,2.0,5.0,3.0,2.0
623,2.0,5.0,3.0,3.0
624,2.0,5.0,3.0,4.0
625,2.0,5.0,2.0,6.0
626,2.0,5.0,3.0,5.0
627,2.0,5.0,3.0,6.0
628,2.0,5.0,3.0,7.0
629,2.0,5.0,3.0,8.0
630,2.0,6.0,3.0,0.0
631,2.0,6.0,3.0,1.0
632,2.0,6.0,3.0,2.0
633,2.0,6.0,3.0,3.0
634,2.0,6.0,3.0,4.0
635,2.0,6.0,2.0,7.0
636,2.0,6.0,3.0,5.0
637,2.0,6.0,3.0,6.0
638,2.0,6.0,3.0,7.0
639,2.0,6.0,3.0,8.0
640,2.0,7.0,3.0,0.0
641,2.0,7.0,3.0,1.0
642,2.0,7.0,3.0,2.0
643,2.0,7.0,3.0,3.0
644,2.0,7.0,3.0,4.0
645,2.0,7.0,2.0,8.0
646,2.0,7.0,3.0,5.0
647,2.0,7.0,3.0,6.0
648,2.0,7.0,3.0,7.0
649,2.0,7.0,3.0,8.0
650,2.0,8.0,3.0,0.0
651,2.0,8.0,3.0,1.0
652,2.0,8.0,3.0,2.0
653,2.0,8.0,3.0,3.0
654,2.0,8.0,3.0,4.0
655,2.0,8.0,3.0,5.0
656,2.0,8.0,3.0,6.0
657,2.0,8.0,3.0,7.0
658,3.0,5.0,3.0,6.0
659,3.0,6.0,3.0,7.0
660,3.0,7.0,3.0,8.0


==> Data/tenbar_bars_2.csv <==
index,srcx,srcy,tgtx,tgty,avalue
0,0.0,0.0,1.0,0.0,1.4999999561256179
1,0.0,0.0,1.0,1.0,1.4142135575447896
2,0.0,1.0,1.0,1.0,2.0000002925667113
5,1.0,0.0,2.0,0.0,1.4999999662329035
8,1.0,1.0,2.0,0.0,1.41421355603766


==> Data/tenbar_bars_3.csv <==
index,srcx,srcy,tgtx,tgty,avalue
0,0.0,0.0,1.0,0.0,1.3921349337658266
1,0.0,0.0,1.0,1.0,0.8952181587258428
2,0.0,1.0,1.0,1.0,1.6330152499408153
3,0.0,1.0,1.0,0.0,0.8301657334246639
4,1.0,0.0,1.0,1.0,0.47801779203299494
5,1.0,0.0,2.0,0.0,1.499999686513089
8,1.0,1.0,2.0,0.0,1.4142133606428122


==> Data/tenbar_coords.csv <==
index,x,y
0,0.0,0.0
1,0.0,1.0
2,1.0,0.0
3,1.0,1.0
4,2.0,0.0
5,2.0,1.0


==> Data/tenbar_forces_2.csv <==
index,loadcase,coordx,coordy,dirx,diry
0,1,2.0,0.0,0.0,-1.0
1,2,2.0,0.0,1.5,0.0


==> Data/tenbar_forces_3.csv <==
index,loadcase,coordx,coordy,dirx,diry
0,1,2.0,0.0,0.0,-1.0
1,2,2.0,0.0,1.5,0.0
2,3,1.0,0.0,0.0,-1.0


==> Data/tenbar_potential_bars.csv <==
index,srcx,srcy,tgtx,tgty,posx,posy
0,0.0,0.0,1.0,0.0,0.1,0
1,0.0,0.0,1.0,1.0,-0.25,-0.25
2,0.0,1.0,1.0,1.0,0.1,0
3,0.0,1.0,1.0,0.0,-0.25,0.25
4,1.0,0.0,1.0,1.0,-0.1,0
5,1.0,0.0,2.0,0.0,0.1,0
6,1.0,0.0,2.0,1.0,-0.25,-0.25
7,1.0,1.0,2.0,1.0,0.1,0
8,1.0,1.0,2.0,0.0,-0.25,0.25
9,2.0,0.0,2.0,1.0,0,0


==> Figures/cantilever_2.tikz <==
\begin{tikzpicture}

  \drawCoords{cantilever_coords.csv}

  \drawBars{cantilever_bars_2.csv}

  \drawForces{cantilever_forces_2.csv}

  \draw (0., -0.5) -- (0, 2.5);
  \fill[pattern=north west lines] (-0.25,-0.5) rectangle (0, 2.5);

\end{tikzpicture}


==> Figures/cantilever_3.tikz <==
\begin{tikzpicture}

  \drawCoords{cantilever_coords.csv}

  \drawBars{cantilever_bars_3.csv}

  \drawForces{cantilever_forces_2.csv}

  \draw (0., -0.5) -- (0, 2.5);
  \fill[pattern=north west lines] (-0.25,-0.5) rectangle (0, 2.5);

\end{tikzpicture}


==> Figures/cantilever_potential.tikz <==
\begin{tikzpicture}

  \drawCoords{cantilever_coords.csv}

  \drawPotentialBars{cantilever_potential_bars.csv}

  \drawForces{cantilever_forces_2.csv}

  \draw (0., -0.5) -- (0, 2.5);
  \fill[pattern=north west lines] (-0.25,-0.5) rectangle (0, 2.5);

\end{tikzpicture}


==> Figures/hook_1.tikz <==
\begin{tikzpicture}

  \drawCoords{hook_coords.csv}

  \drawBars{hook_bars_1.csv}

  \drawForces{hook_forces.csv}

  \draw (-0.5, 8) -- (3.5, 8);
  \fill[pattern=north west lines] (-0.5, 8) rectangle (3.5, 8.3);

\end{tikzpicture}


==> Figures/hook_2.tikz <==
\begin{tikzpicture}

  \drawCoords{hook_coords.csv}

  \drawBars{hook_bars_2.csv}

  \drawForces{hook_forces.csv}

  \draw (-0.5, 8) -- (3.5, 8);
  \fill[pattern=north west lines] (-0.5, 8) rectangle (3.5, 8.3);

\end{tikzpicture}



==> Figures/hook_3.tikz <==
\begin{tikzpicture}

  \drawCoords{hook_coords.csv}

  \drawBars{hook_bars_3.csv}

  \drawForcesThree{hook3_forces.csv}

  \draw (-0.5, 8) -- (3.5, 8);
  \fill[pattern=north west lines] (-0.5, 8) rectangle (3.5, 8.3);

\end{tikzpicture}



==> Figures/hook_4.tikz <==
\begin{tikzpicture}

  \drawCoords{hook_coords.csv}

  \drawBars{hook_bars_4.csv}

  \drawForcesThree{hook3_forces.csv}

  \draw (-0.5, 8) -- (3.5, 8);
  \fill[pattern=north west lines] (-0.5, 8) rectangle (3.5, 8.3);

\end{tikzpicture}



==> Figures/hook_5.tikz <==
\begin{tikzpicture}

  \drawCoords{hook_coords.csv}

  \drawBars{hook_bars_5.csv}

  \drawForcesThree{hook3_forces.csv}

  \draw (-0.5, 8) -- (3.5, 8);
  \fill[pattern=north west lines] (-0.5, 8) rectangle (3.5, 8.3);

\end{tikzpicture}



==> Figures/hook_potential.tikz <==
\begin{tikzpicture}

  \drawCoords{hook_coords.csv}

  \drawPotentialBars{hook_potential_bars.csv}

  \drawForces{hook_forces.csv}

  \draw (-0.5, 8) -- (3.5, 8);
  \fill[pattern=north west lines] (-0.5, 8) rectangle (3.5, 8.3);

\end{tikzpicture}


==> Figures/tenbar1.tikz <==
\begin{tikzpicture}

  \drawCoords{tenbar_coords.csv}

  \begin{scope}
    % \begin{pgfinterruptboundingbox}
    %   \clip (0, -1) rectangle (3, 2);
    % \end{pgfinterruptboundingbox}
    \drawBars{tenbar_bars_2.csv}
  \end{scope}

  \drawForces{tenbar_forces_2.csv}

  \draw (0., -0.5) -- (0, 1.5);
  \fill[pattern=north west lines] (-0.1,-0.5) rectangle (0, 1.5);

\end{tikzpicture}


==> Figures/tenbar2.tikz <==
\begin{tikzpicture}

  \drawCoords{tenbar_coords.csv}

  \begin{scope}
    % \begin{pgfinterruptboundingbox}
    %   \clip (0, -1) rectangle (3, 2);
    % \end{pgfinterruptboundingbox}
    \drawBars{tenbar_bars_3.csv}
  \end{scope}

  \drawForces{tenbar_forces_3.csv}

  \draw (0., -0.5) -- (0, 1.5);
  \fill[pattern=north west lines] (-0.1,-0.5) rectangle (0, 1.5);

\end{tikzpicture}


==> Figures/tenbar_potential.tikz <==
\begin{tikzpicture}

  \drawCoords{tenbar_coords.csv}

  \drawNumbersPotentialBars{tenbar_potential_bars.csv}

  \drawForces{tenbar_forces_2.csv}

  \draw (0., -0.5) -- (0, 1.5);
  \fill[pattern=north west lines] (-0.1,-0.5) rectangle (0, 1.5);

\end{tikzpicture}

